Moment Constrained Optimal Transport for Thermostatically Controlled Loads

Controlling large populations of thermostatically controlled loads (TCLs), such as water heaters, poses significant challenges due to the need to balance global constraints (e.g., grid stability) with individual requirements (e.g., physical limits and quality of service). In this work, we introduce a novel framework based on Moment Constrained Optimal Transport (MCOT) for distributed control of TCLs. By formulating the control problem as an optimal transport problem with moment constraints, our approach integrates global consumption constraints and physical feasibility conditions into the control design. This problem with high (or infinite) dimensionality can be reduced to a much lower finite-dimensional problem. The structure of this problem allows for computing the gradient with Monte Carlo methods by generating trajectories of TCLs. Contrary to all previous work, in our MCOT framework, it is possible to choose the sampling law, which considerably speeds up the calculations. This algorithm mitigates the need for extensive state-space discretization and significantly reduces computational complexity compared to existing methods. Numerical experiments in a water heater case study demonstrate that our MCOT-based method effectively coordinates TCLs under various constraints. We further extend our approach to an online setting, illustrating its practical applicability on simulated data.

==> DataFigures/KLQMem.txt <==
15 16.6
20 21.7

==> DataFigures/KLQPerf.txt <==
15 0.229
20 0.2126

==> DataFigures/KLQRef.txt <==
0.000000000000000000e+00 2.601999938488006592e-01
1.666666716337203979e-01 2.064999938011169434e-01
3.333333432674407959e-01 1.938999891281127930e-01
5.000000000000000000e-01 1.859000027179718018e-01
6.666666865348815918e-01 1.798999905586242676e-01
8.333333134651184082e-01 1.729999929666519165e-01
1.000000000000000000e+00 1.662999987602233887e-01
1.166666626930236816e+00 1.623999923467636108e-01
1.333333373069763184e+00 1.564999967813491821e-01
1.500000000000000000e+00 1.523000001907348633e-01
1.666666626930236816e+00 1.542999893426895142e-01
1.833333373069763184e+00 1.448999941349029541e-01
2.000000000000000000e+00 1.448999941349029541e-01
2.166666746139526367e+00 1.455999910831451416e-01
2.333333253860473633e+00 1.421999931335449219e-01
2.500000000000000000e+00 1.444000005722045898e-01
2.666666746139526367e+00 1.448999941349029541e-01
2.833333253860473633e+00 1.412999927997589111e-01
3.000000000000000000e+00 1.445999890565872192e-01
3.166666746139526367e+00 1.516000032424926758e-01
3.333333253860473633e+00 1.609999984502792358e-01
3.500000000000000000e+00 1.617999970912933350e-01
3.666666746139526367e+00 1.668999940156936646e-01
3.833333253860473633e+00 1.812999993562698364e-01
4.000000000000000000e+00 1.913999915122985840e-01
4.166666507720947266e+00 1.964999884366989136e-01
4.333333492279052734e+00 2.069000005722045898e-01
4.500000000000000000e+00 2.171999961137771606e-01
4.666666507720947266e+00 2.272000014781951904e-01
4.833333492279052734e+00 2.377000004053115845e-01
5.000000000000000000e+00 2.538999915122985840e-01
5.166666507720947266e+00 2.633999884128570557e-01
5.333333492279052734e+00 2.793999910354614258e-01
5.500000000000000000e+00 2.953999936580657959e-01
5.666666507720947266e+00 3.121999800205230713e-01
5.833333492279052734e+00 3.255999982357025146e-01
6.000000000000000000e+00 3.410999774932861328e-01
6.166666507720947266e+00 3.542999923229217529e-01
6.333333492279052734e+00 3.686999976634979248e-01
6.500000000000000000e+00 3.774999976158142090e-01
6.666666507720947266e+00 3.789999783039093018e-01
6.833333492279052734e+00 3.861999809741973877e-01
7.000000000000000000e+00 3.874000012874603271e-01
7.166666507720947266e+00 3.901999890804290771e-01
7.333333492279052734e+00 3.981999754905700684e-01
7.500000000000000000e+00 4.054999947547912598e-01
7.666666507720947266e+00 4.149999916553497314e-01
7.833333492279052734e+00 4.208000004291534424e-01
8.000000000000000000e+00 4.212999939918518066e-01
8.166666984558105469e+00 4.212999939918518066e-01
8.333333015441894531e+00 4.219000041484832764e-01
8.500000000000000000e+00 4.351999759674072266e-01
8.666666984558105469e+00 4.451999962329864502e-01
8.833333015441894531e+00 4.380999803543090820e-01
9.000000000000000000e+00 4.323000013828277588e-01
9.166666984558105469e+00 4.242999851703643799e-01
9.333333015441894531e+00 4.188999831676483154e-01
9.500000000000000000e+00 4.152999818325042725e-01
9.666666984558105469e+00 4.129999876022338867e-01
9.833333015441894531e+00 4.097999930381774902e-01
1.000000000000000000e+01 4.090999960899353027e-01
1.016666698455810547e+01 4.029999971389770508e-01
1.033333301544189453e+01 3.874999880790710449e-01
1.050000000000000000e+01 3.789999783039093018e-01
1.066666698455810547e+01 3.612000048160552979e-01
1.083333301544189453e+01 3.251999914646148682e-01
1.100000000000000000e+01 2.972999811172485352e-01
1.116666698455810547e+01 2.895999848842620850e-01
1.133333301544189453e+01 2.851999998092651367e-01
1.150000000000000000e+01 2.775999903678894043e-01
1.166666698455810547e+01 2.665999829769134521e-01
1.183333301544189453e+01 2.531999945640563965e-01
1.200000000000000000e+01 2.412000000476837158e-01
1.216666698455810547e+01 2.308999896049499512e-01
1.233333301544189453e+01 2.270999997854232788e-01
1.250000000000000000e+01 2.181999981403350830e-01
1.266666698455810547e+01 2.208999991416931152e-01
1.283333301544189453e+01 2.242999970912933350e-01
1.300000000000000000e+01 2.217999994754791260e-01
1.316666698455810547e+01 2.164999991655349731e-01
1.333333301544189453e+01 2.072999924421310425e-01
1.350000000000000000e+01 1.978999972343444824e-01
1.366666698455810547e+01 1.876000016927719116e-01
1.383333301544189453e+01 1.802999973297119141e-01
1.400000000000000000e+01 1.737999916076660156e-01
1.416666698455810547e+01 1.689999997615814209e-01
1.433333301544189453e+01 1.603000015020370483e-01
1.450000000000000000e+01 1.551000028848648071e-01
1.466666698455810547e+01 1.445000022649765015e-01
1.483333301544189453e+01 1.297999918460845947e-01
1.500000000000000000e+01 1.260000020265579224e-01
1.516666698455810547e+01 1.223999932408332825e-01
1.533333301544189453e+01 1.248999983072280884e-01
1.550000000000000000e+01 1.283999979496002197e-01
1.566666698455810547e+01 1.296999901533126831e-01
1.583333301544189453e+01 1.269000023603439331e-01
1.600000000000000000e+01 1.251000016927719116e-01
1.616666603088378906e+01 1.287999898195266724e-01
1.633333396911621094e+01 1.309999972581863403e-01
1.650000000000000000e+01 1.340000033378601074e-01
1.666666603088378906e+01 1.360999941825866699e-01
1.683333396911621094e+01 1.354999989271163940e-01
1.700000000000000000e+01 1.340999901294708252e-01
1.716666603088378906e+01 1.383000016212463379e-01
1.733333396911621094e+01 1.401000022888183594e-01
1.750000000000000000e+01 1.393000036478042603e-01
1.766666603088378906e+01 1.419000029563903809e-01
1.783333396911621094e+01 1.422999948263168335e-01
1.800000000000000000e+01 1.412999927997589111e-01
1.816666603088378906e+01 1.459999978542327881e-01
1.833333396911621094e+01 1.501999944448471069e-01
1.850000000000000000e+01 1.551000028848648071e-01
1.866666603088378906e+01 1.572999954223632812e-01
1.883333396911621094e+01 1.647000014781951904e-01
1.900000000000000000e+01 1.713999956846237183e-01
1.916666603088378906e+01 1.771000027656555176e-01
1.933333396911621094e+01 1.852999925613403320e-01
1.950000000000000000e+01 1.948999911546707153e-01
1.966666603088378906e+01 1.961999982595443726e-01
1.983333396911621094e+01 2.074999958276748657e-01
2.000000000000000000e+01 2.173999994993209839e-01
2.016666603088378906e+01 2.333000004291534424e-01
2.033333396911621094e+01 2.405999898910522461e-01
2.050000000000000000e+01 2.560999989509582520e-01
2.066666603088378906e+01 2.750999927520751953e-01
2.083333396911621094e+01 2.762999832630157471e-01
2.100000000000000000e+01 2.768999934196472168e-01
2.116666603088378906e+01 2.879999876022338867e-01
2.133333396911621094e+01 2.830999791622161865e-01
2.150000000000000000e+01 2.877999842166900635e-01
2.166666603088378906e+01 2.940999865531921387e-01
2.183333396911621094e+01 2.964999973773956299e-01
2.200000000000000000e+01 2.900999784469604492e-01
2.216666603088378906e+01 2.778999805450439453e-01
2.233333396911621094e+01 2.698000073432922363e-01
2.250000000000000000e+01 2.606999874114990234e-01
2.266666603088378906e+01 2.547999918460845947e-01
2.283333396911621094e+01 2.569999992847442627e-01
2.300000000000000000e+01 2.540999948978424072e-01
2.316666603088378906e+01 2.432999908924102783e-01
2.333333396911621094e+01 2.347999960184097290e-01
2.350000000000000000e+01 2.277999967336654663e-01
2.366666603088378906e+01 2.246999889612197876e-01
2.383333396911621094e+01 2.197999954223632812e-01


==> DataFigures/KLQSpeed.txt <==
15 77.7
20 106.6

==> DataFigures/MPC_005_12_14.txt <==
0.000000000000000000e+00 2.500000000000000000e-01
1.678321808576583862e-01 2.365000098943710327e-01
3.356643617153167725e-01 2.355000078678131104e-01
5.034965276718139648e-01 2.200000137090682983e-01
6.713287234306335449e-01 2.150000035762786865e-01
8.391609191894531250e-01 2.055000066757202148e-01
1.006993055343627930e+00 1.935000121593475342e-01
1.174825191497802734e+00 1.950000077486038208e-01
1.342657446861267090e+00 1.875000149011611938e-01
1.510489702224731445e+00 1.730000078678131104e-01
1.678321838378906250e+00 1.575000137090682983e-01
1.846153974533081055e+00 1.335000097751617432e-01
2.013986110687255859e+00 1.360000073909759521e-01
2.181818485260009766e+00 1.430000066757202148e-01
2.349650382995605469e+00 1.480000019073486328e-01
2.517482757568359375e+00 1.435000002384185791e-01
2.685314893722534180e+00 1.425000131130218506e-01
2.853147029876708984e+00 1.370000094175338745e-01
3.020979404449462891e+00 1.325000077486038208e-01
3.188811302185058594e+00 1.325000077486038208e-01
3.356643676757812500e+00 1.360000073909759521e-01
3.524475812911987305e+00 1.370000094175338745e-01
3.692307949066162109e+00 1.360000073909759521e-01
3.860140323638916016e+00 1.445000022649765015e-01
4.027972221374511719e+00 1.445000022649765015e-01
4.195804595947265625e+00 1.455000042915344238e-01
4.363636970520019531e+00 1.450000107288360596e-01
4.531468868255615234e+00 1.480000019073486328e-01
4.699300765991210938e+00 1.520000100135803223e-01
4.867133140563964844e+00 1.469999998807907104e-01
5.034965515136718750e+00 1.520000100135803223e-01
5.202797889709472656e+00 1.620000004768371582e-01
5.370629787445068359e+00 1.605000048875808716e-01
5.538461685180664062e+00 1.685000061988830566e-01
5.706294059753417969e+00 1.830000132322311401e-01
5.874126434326171875e+00 1.950000077486038208e-01
6.041958808898925781e+00 1.985000073909759521e-01
6.209790706634521484e+00 2.125000059604644775e-01
6.377622604370117188e+00 2.380000054836273193e-01
6.545454978942871094e+00 2.524999976158142090e-01
6.713287353515625000e+00 2.740000188350677490e-01
6.881119728088378906e+00 3.020000159740447998e-01
7.048951625823974609e+00 3.350000083446502686e-01
7.216783523559570312e+00 3.730000257492065430e-01
7.384615898132324219e+00 4.230000078678131104e-01
7.552447795867919922e+00 4.595000147819519043e-01
7.720280647277832031e+00 4.785000085830688477e-01
7.888112545013427734e+00 5.095000267028808594e-01
8.055944442749023438e+00 5.375000238418579102e-01
8.223776817321777344e+00 5.570000410079956055e-01
8.391609191894531250e+00 5.785000324249267578e-01
8.559441566467285156e+00 5.890000462532043457e-01
8.727273941040039062e+00 5.895000100135803223e-01
8.895105361938476562e+00 5.930000543594360352e-01
9.062937736511230469e+00 5.975000262260437012e-01
9.230770111083984375e+00 5.985000133514404297e-01
9.398601531982421875e+00 5.980000495910644531e-01
9.566434860229492188e+00 5.895000100135803223e-01
9.734266281127929688e+00 5.755000114440917969e-01
9.902098655700683594e+00 5.595000386238098145e-01
1.006993103027343750e+01 5.435000061988830566e-01
1.023776245117187500e+01 5.320000052452087402e-01
1.040559577941894531e+01 5.150000452995300293e-01
1.057342720031738281e+01 4.795000255107879639e-01
1.074125957489013672e+01 4.465000331401824951e-01
1.090909194946289062e+01 4.130000174045562744e-01
1.107692337036132812e+01 3.815000057220458984e-01
1.124475669860839844e+01 3.370000123977661133e-01
1.141258811950683594e+01 2.965000271797180176e-01
1.158042049407958984e+01 2.500000000000000000e-01
1.174825286865234375e+01 1.950000077486038208e-01
1.191608428955078125e+01 1.475000083446502686e-01
1.208391571044921875e+01 9.300000220537185669e-02
1.225174713134765625e+01 7.900000363588333130e-02
1.241958045959472656e+01 7.050000131130218506e-02
1.258741283416748047e+01 6.950000673532485962e-02
1.275524425506591797e+01 6.250000000000000000e-02
1.292307662963867188e+01 5.500000342726707458e-02
1.309090805053710938e+01 5.950000137090682983e-02
1.325874137878417969e+01 5.700000375509262085e-02
1.342657375335693359e+01 5.450000241398811340e-02
1.359440517425537109e+01 5.200000107288360596e-02
1.376223754882812500e+01 5.550000444054603577e-02
1.393006896972656250e+01 6.000000238418579102e-02
1.409790229797363281e+01 7.349999994039535522e-02
1.426573467254638672e+01 8.850000053644180298e-02
1.443356609344482422e+01 9.800000488758087158e-02
1.460139846801757812e+01 1.150000020861625671e-01
1.476922988891601562e+01 1.215000078082084656e-01
1.493706321716308594e+01 1.370000094175338745e-01
1.510489559173583984e+01 1.485000103712081909e-01
1.527272701263427734e+01 1.555000096559524536e-01
1.544055938720703125e+01 1.635000109672546387e-01
1.560839080810546875e+01 1.715000122785568237e-01
1.577622413635253906e+01 1.765000075101852417e-01
1.594405651092529297e+01 1.795000135898590088e-01
1.611188888549804688e+01 1.810000091791152954e-01
1.627972030639648438e+01 1.705000102519989014e-01
1.644755172729492188e+01 1.595000028610229492e-01
1.661538505554199219e+01 1.610000133514404297e-01
1.678321647644042969e+01 1.530000120401382446e-01
1.695104980468750000e+01 1.480000019073486328e-01
1.711888122558593750e+01 1.425000131130218506e-01
1.728671264648437500e+01 1.405000090599060059e-01
1.745454597473144531e+01 1.425000131130218506e-01
1.762237739562988281e+01 1.490000039339065552e-01
1.779021072387695312e+01 1.469999998807907104e-01
1.795804214477539062e+01 1.505000144243240356e-01
1.812587356567382812e+01 1.550000011920928955e-01
1.829370689392089844e+01 1.605000048875808716e-01
1.846153831481933594e+01 1.610000133514404297e-01
1.862937164306640625e+01 1.625000089406967163e-01
1.879720306396484375e+01 1.605000048875808716e-01
1.896503448486328125e+01 1.640000045299530029e-01
1.913286781311035156e+01 1.700000017881393433e-01
1.930069923400878906e+01 1.835000067949295044e-01
1.946853256225585938e+01 1.870000064373016357e-01
1.963636398315429688e+01 1.990000158548355103e-01
1.980419540405273438e+01 2.030000090599060059e-01
1.997202873229980469e+01 2.125000059604644775e-01
2.013986015319824219e+01 2.350000143051147461e-01
2.030769348144531250e+01 2.490000128746032715e-01
2.047552490234375000e+01 2.660000026226043701e-01
2.064335632324218750e+01 2.855000197887420654e-01
2.081118965148925781e+01 2.955000102519989014e-01
2.097902107238769531e+01 3.035000264644622803e-01
2.114685440063476562e+01 3.050000071525573730e-01
2.131468582153320312e+01 3.095000088214874268e-01
2.148251914978027344e+01 3.155000209808349609e-01
2.165035057067871094e+01 3.115000128746032715e-01
2.181818199157714844e+01 3.135000169277191162e-01
2.198601341247558594e+01 3.115000128746032715e-01
2.215384674072265625e+01 3.075000047683715820e-01
2.232167816162109375e+01 3.085000216960906982e-01
2.248950958251953125e+01 2.965000271797180176e-01
2.265734481811523438e+01 2.880000174045562744e-01
2.282517623901367188e+01 2.775000035762786865e-01
2.299300765991210938e+01 2.725000083446502686e-01
2.316084098815917969e+01 2.625000178813934326e-01
2.332867240905761719e+01 2.635000050067901611e-01
2.349650382995605469e+01 2.560000121593475342e-01
2.366433525085449219e+01 2.475000172853469849e-01
2.383216857910156250e+01 2.430000156164169312e-01
2.400000000000000000e+01 2.350000143051147461e-01


==> DataFigures/MPC_006_12_14.txt <==
0.000000000000000000e+00 2.530000209808349609e-01
1.678321808576583862e-01 2.470000088214874268e-01
3.356643617153167725e-01 2.385000139474868774e-01
5.034965276718139648e-01 2.255000174045562744e-01
6.713287234306335449e-01 2.190000116825103760e-01
8.391609191894531250e-01 2.095000147819519043e-01
1.006993055343627930e+00 2.035000026226043701e-01
1.174825191497802734e+00 1.855000108480453491e-01
1.342657446861267090e+00 1.710000038146972656e-01
1.510489702224731445e+00 1.640000045299530029e-01
1.678321838378906250e+00 1.605000048875808716e-01
1.846153974533081055e+00 1.530000120401382446e-01
2.013986110687255859e+00 1.500000059604644775e-01
2.181818485260009766e+00 1.450000107288360596e-01
2.349650382995605469e+00 1.515000015497207642e-01
2.517482757568359375e+00 1.500000059604644775e-01
2.685314893722534180e+00 1.425000131130218506e-01
2.853147029876708984e+00 1.445000022649765015e-01
3.020979404449462891e+00 1.485000103712081909e-01
3.188811302185058594e+00 1.465000063180923462e-01
3.356643676757812500e+00 1.415000110864639282e-01
3.524475812911987305e+00 1.395000070333480835e-01
3.692307949066162109e+00 1.440000087022781372e-01
3.860140323638916016e+00 1.435000002384185791e-01
4.027972221374511719e+00 1.430000066757202148e-01
4.195804595947265625e+00 1.390000134706497192e-01
4.363636970520019531e+00 1.405000090599060059e-01
4.531468868255615234e+00 1.469999998807907104e-01
4.699300765991210938e+00 1.430000066757202148e-01
4.867133140563964844e+00 1.425000131130218506e-01
5.034965515136718750e+00 1.520000100135803223e-01
5.202797889709472656e+00 1.530000120401382446e-01
5.370629787445068359e+00 1.605000048875808716e-01
5.538461685180664062e+00 1.680000126361846924e-01
5.706294059753417969e+00 1.795000135898590088e-01
5.874126434326171875e+00 1.885000020265579224e-01
6.041958808898925781e+00 1.960000097751617432e-01
6.209790706634521484e+00 2.100000083446502686e-01
6.377622604370117188e+00 2.400000095367431641e-01
6.545454978942871094e+00 2.615000009536743164e-01
6.713287353515625000e+00 2.935000061988830566e-01
6.881119728088378906e+00 3.230000138282775879e-01
7.048951625823974609e+00 3.465000092983245850e-01
7.216783523559570312e+00 3.825000226497650146e-01
7.384615898132324219e+00 4.220000207424163818e-01
7.552447795867919922e+00 4.495000243186950684e-01
7.720280647277832031e+00 4.785000085830688477e-01
7.888112545013427734e+00 4.980000257492065430e-01
8.055944442749023438e+00 5.210000276565551758e-01
8.223776817321777344e+00 5.445000529289245605e-01
8.391609191894531250e+00 5.635000467300415039e-01
8.559441566467285156e+00 5.760000348091125488e-01
8.727273941040039062e+00 5.780000090599060059e-01
8.895105361938476562e+00 5.800000429153442383e-01
9.062937736511230469e+00 5.890000462532043457e-01
9.230770111083984375e+00 5.875000357627868652e-01
9.398601531982421875e+00 5.870000123977661133e-01
9.566434860229492188e+00 5.705000162124633789e-01
9.734266281127929688e+00 5.534999966621398926e-01
9.902098655700683594e+00 5.355000495910644531e-01
1.006993103027343750e+01 5.180000066757202148e-01
1.023776245117187500e+01 4.950000345706939697e-01
1.040559577941894531e+01 4.745000302791595459e-01
1.057342720031738281e+01 4.440000355243682861e-01
1.074125957489013672e+01 4.190000295639038086e-01
1.090909194946289062e+01 3.835000097751617432e-01
1.107692337036132812e+01 3.535000085830688477e-01
1.124475669860839844e+01 3.135000169277191162e-01
1.141258811950683594e+01 2.750000059604644775e-01
1.158042049407958984e+01 2.315000146627426147e-01
1.174825286865234375e+01 1.830000132322311401e-01
1.191608428955078125e+01 1.330000013113021851e-01
1.208391571044921875e+01 7.450000196695327759e-02
1.225174713134765625e+01 6.800000369548797607e-02
1.241958045959472656e+01 6.950000673532485962e-02
1.258741283416748047e+01 6.300000101327896118e-02
1.275524425506591797e+01 6.150000169873237610e-02
1.292307662963867188e+01 6.300000101327896118e-02
1.309090805053710938e+01 6.350000202655792236e-02
1.325874137878417969e+01 6.050000339746475220e-02
1.342657375335693359e+01 6.100000441074371338e-02
1.359440517425537109e+01 6.250000000000000000e-02
1.376223754882812500e+01 5.900000408291816711e-02
1.393006896972656250e+01 6.150000169873237610e-02
1.409790229797363281e+01 7.600000500679016113e-02
1.426573467254638672e+01 8.800000697374343872e-02
1.443356609344482422e+01 9.600000083446502686e-02
1.460139846801757812e+01 1.070000082254409790e-01
1.476922988891601562e+01 1.165000051259994507e-01
1.493706321716308594e+01 1.225000023841857910e-01
1.510489559173583984e+01 1.295000016689300537e-01
1.527272701263427734e+01 1.340000033378601074e-01
1.544055938720703125e+01 1.390000134706497192e-01
1.560839080810546875e+01 1.395000070333480835e-01
1.577622413635253906e+01 1.435000002384185791e-01
1.594405651092529297e+01 1.400000005960464478e-01
1.611188888549804688e+01 1.435000002384185791e-01
1.627972030639648438e+01 1.425000131130218506e-01
1.644755172729492188e+01 1.360000073909759521e-01
1.661538505554199219e+01 1.360000073909759521e-01
1.678321647644042969e+01 1.360000073909759521e-01
1.695104980468750000e+01 1.390000134706497192e-01
1.711888122558593750e+01 1.395000070333480835e-01
1.728671264648437500e+01 1.395000070333480835e-01
1.745454597473144531e+01 1.425000131130218506e-01
1.762237739562988281e+01 1.485000103712081909e-01
1.779021072387695312e+01 1.505000144243240356e-01
1.795804214477539062e+01 1.600000113248825073e-01
1.812587356567382812e+01 1.710000038146972656e-01
1.829370689392089844e+01 1.775000095367431641e-01
1.846153831481933594e+01 1.780000030994415283e-01
1.862937164306640625e+01 1.850000023841857910e-01
1.879720306396484375e+01 1.910000145435333252e-01
1.896503448486328125e+01 1.980000138282775879e-01
1.913286781311035156e+01 2.055000066757202148e-01
1.930069923400878906e+01 2.155000120401382446e-01
1.946853256225585938e+01 2.290000170469284058e-01
1.963636398315429688e+01 2.375000119209289551e-01
1.980419540405273438e+01 2.480000108480453491e-01
1.997202873229980469e+01 2.575000226497650146e-01
2.013986015319824219e+01 2.770000100135803223e-01
2.030769348144531250e+01 2.939999997615814209e-01
2.047552490234375000e+01 3.055000007152557373e-01
2.064335632324218750e+01 3.235000073909759521e-01
2.081118965148925781e+01 3.260000050067901611e-01
2.097902107238769531e+01 3.260000050067901611e-01
2.114685440063476562e+01 3.355000019073486328e-01
2.131468582153320312e+01 3.380000293254852295e-01
2.148251914978027344e+01 3.385000228881835938e-01
2.165035057067871094e+01 3.295000195503234863e-01
2.181818199157714844e+01 3.265000283718109131e-01
2.198601341247558594e+01 3.195000290870666504e-01
2.215384674072265625e+01 3.055000007152557373e-01
2.232167816162109375e+01 2.900000214576721191e-01
2.248950958251953125e+01 2.760000228881835938e-01
2.265734481811523438e+01 2.715000212192535400e-01
2.282517623901367188e+01 2.625000178813934326e-01
2.299300765991210938e+01 2.595000267028808594e-01
2.316084098815917969e+01 2.590000033378601074e-01
2.332867240905761719e+01 2.535000145435333252e-01
2.349650382995605469e+01 2.535000145435333252e-01
2.366433525085449219e+01 2.495000064373016357e-01
2.383216857910156250e+01 2.365000098943710327e-01
2.400000000000000000e+01 2.160000056028366089e-01


==> DataFigures/MPC_01_12_14.txt <==
0.000000000000000000e+00 2.535000145435333252e-01
1.678321808576583862e-01 2.475000172853469849e-01
3.356643617153167725e-01 2.410000115633010864e-01
5.034965276718139648e-01 2.295000106096267700e-01
6.713287234306335449e-01 2.135000079870223999e-01
8.391609191894531250e-01 1.960000097751617432e-01
1.006993055343627930e+00 1.880000084638595581e-01
1.174825191497802734e+00 1.725000143051147461e-01
1.342657446861267090e+00 1.615000069141387939e-01
1.510489702224731445e+00 1.445000022649765015e-01
1.678321838378906250e+00 1.340000033378601074e-01
1.846153974533081055e+00 1.185000091791152954e-01
2.013986110687255859e+00 1.220000088214874268e-01
2.181818485260009766e+00 1.275000125169754028e-01
2.349650382995605469e+00 1.284999996423721313e-01
2.517482757568359375e+00 1.325000077486038208e-01
2.685314893722534180e+00 1.319999992847442627e-01
2.853147029876708984e+00 1.275000125169754028e-01
3.020979404449462891e+00 1.345000118017196655e-01
3.188811302185058594e+00 1.350000053644180298e-01
3.356643676757812500e+00 1.475000083446502686e-01
3.524475812911987305e+00 1.469999998807907104e-01
3.692307949066162109e+00 1.445000022649765015e-01
3.860140323638916016e+00 1.460000127553939819e-01
4.027972221374511719e+00 1.465000063180923462e-01
4.195804595947265625e+00 1.485000103712081909e-01
4.363636970520019531e+00 1.560000032186508179e-01
4.531468868255615234e+00 1.605000048875808716e-01
4.699300765991210938e+00 1.595000028610229492e-01
4.867133140563964844e+00 1.630000025033950806e-01
5.034965515136718750e+00 1.675000041723251343e-01
5.202797889709472656e+00 1.705000102519989014e-01
5.370629787445068359e+00 1.695000082254409790e-01
5.538461685180664062e+00 1.700000017881393433e-01
5.706294059753417969e+00 1.810000091791152954e-01
5.874126434326171875e+00 1.875000149011611938e-01
6.041958808898925781e+00 1.885000020265579224e-01
6.209790706634521484e+00 2.100000083446502686e-01
6.377622604370117188e+00 2.380000054836273193e-01
6.545454978942871094e+00 2.595000267028808594e-01
6.713287353515625000e+00 2.890000045299530029e-01
6.881119728088378906e+00 3.260000050067901611e-01
7.048951625823974609e+00 3.595000207424163818e-01
7.216783523559570312e+00 3.940000236034393311e-01
7.384615898132324219e+00 4.250000119209289551e-01
7.552447795867919922e+00 4.680000245571136475e-01
7.720280647277832031e+00 4.920000135898590088e-01
7.888112545013427734e+00 5.075000524520874023e-01
8.055944442749023438e+00 5.270000100135803223e-01
8.223776817321777344e+00 5.455000400543212891e-01
8.391609191894531250e+00 5.690000057220458984e-01
8.559441566467285156e+00 5.815000534057617188e-01
8.727273941040039062e+00 5.915000438690185547e-01
8.895105361938476562e+00 5.930000543594360352e-01
9.062937736511230469e+00 5.900000333786010742e-01
9.230770111083984375e+00 5.830000042915344238e-01
9.398601531982421875e+00 5.805000066757202148e-01
9.566434860229492188e+00 5.785000324249267578e-01
9.734266281127929688e+00 5.675000548362731934e-01
9.902098655700683594e+00 5.515000224113464355e-01
1.006993103027343750e+01 5.275000333786010742e-01
1.023776245117187500e+01 5.105000138282775879e-01
1.040559577941894531e+01 4.765000343322753906e-01
1.057342720031738281e+01 4.500000178813934326e-01
1.074125957489013672e+01 4.195000231266021729e-01
1.090909194946289062e+01 3.905000090599060059e-01
1.107692337036132812e+01 3.465000092983245850e-01
1.124475669860839844e+01 3.080000281333923340e-01
1.141258811950683594e+01 2.685000002384185791e-01
1.158042049407958984e+01 2.275000065565109253e-01
1.174825286865234375e+01 1.935000121593475342e-01
1.191608428955078125e+01 1.480000019073486328e-01
1.208391571044921875e+01 1.055000051856040955e-01
1.225174713134765625e+01 1.065000072121620178e-01
1.241958045959472656e+01 1.035000085830688477e-01
1.258741283416748047e+01 1.035000085830688477e-01
1.275524425506591797e+01 1.010000035166740417e-01
1.292307662963867188e+01 1.010000035166740417e-01
1.309090805053710938e+01 1.010000035166740417e-01
1.325874137878417969e+01 9.750000387430191040e-02
1.342657375335693359e+01 9.850000590085983276e-02
1.359440517425537109e+01 9.900000691413879395e-02
1.376223754882812500e+01 1.000000014901161194e-01
1.393006896972656250e+01 1.005000025033950806e-01
1.409790229797363281e+01 1.080000028014183044e-01
1.426573467254638672e+01 1.195000037550926208e-01
1.443356609344482422e+01 1.250000000000000000e-01
1.460139846801757812e+01 1.345000118017196655e-01
1.476922988891601562e+01 1.420000046491622925e-01
1.493706321716308594e+01 1.490000039339065552e-01
1.510489559173583984e+01 1.480000019073486328e-01
1.527272701263427734e+01 1.475000083446502686e-01
1.544055938720703125e+01 1.460000127553939819e-01
1.560839080810546875e+01 1.455000042915344238e-01
1.577622413635253906e+01 1.455000042915344238e-01
1.594405651092529297e+01 1.410000026226043701e-01
1.611188888549804688e+01 1.340000033378601074e-01
1.627972030639648438e+01 1.265000104904174805e-01
1.644755172729492188e+01 1.295000016689300537e-01
1.661538505554199219e+01 1.300000101327896118e-01
1.678321647644042969e+01 1.295000016689300537e-01
1.695104980468750000e+01 1.350000053644180298e-01
1.711888122558593750e+01 1.360000073909759521e-01
1.728671264648437500e+01 1.480000019073486328e-01
1.745454597473144531e+01 1.500000059604644775e-01
1.762237739562988281e+01 1.525000035762786865e-01
1.779021072387695312e+01 1.450000107288360596e-01
1.795804214477539062e+01 1.475000083446502686e-01
1.812587356567382812e+01 1.525000035762786865e-01
1.829370689392089844e+01 1.520000100135803223e-01
1.846153831481933594e+01 1.520000100135803223e-01
1.862937164306640625e+01 1.605000048875808716e-01
1.879720306396484375e+01 1.685000061988830566e-01
1.896503448486328125e+01 1.765000075101852417e-01
1.913286781311035156e+01 1.805000156164169312e-01
1.930069923400878906e+01 1.810000091791152954e-01
1.946853256225585938e+01 1.985000073909759521e-01
1.963636398315429688e+01 2.175000160932540894e-01
1.980419540405273438e+01 2.225000113248825073e-01
1.997202873229980469e+01 2.430000156164169312e-01
2.013986015319824219e+01 2.535000145435333252e-01
2.030769348144531250e+01 2.670000195503234863e-01
2.047552490234375000e+01 2.754999995231628418e-01
2.064335632324218750e+01 2.820000052452087402e-01
2.081118965148925781e+01 2.900000214576721191e-01
2.097902107238769531e+01 2.965000271797180176e-01
2.114685440063476562e+01 3.085000216960906982e-01
2.131468582153320312e+01 3.145000040531158447e-01
2.148251914978027344e+01 3.100000023841857910e-01
2.165035057067871094e+01 3.045000135898590088e-01
2.181818199157714844e+01 3.030000030994415283e-01
2.198601341247558594e+01 2.995000183582305908e-01
2.215384674072265625e+01 3.000000119209289551e-01
2.232167816162109375e+01 3.000000119209289551e-01
2.248950958251953125e+01 2.925000190734863281e-01
2.265734481811523438e+01 2.820000052452087402e-01
2.282517623901367188e+01 2.795000076293945312e-01
2.299300765991210938e+01 2.675000131130218506e-01
2.316084098815917969e+01 2.585000097751617432e-01
2.332867240905761719e+01 2.505000233650207520e-01
2.349650382995605469e+01 2.515000104904174805e-01
2.366433525085449219e+01 2.400000095367431641e-01
2.383216857910156250e+01 2.275000065565109253e-01
2.400000000000000000e+01 2.150000035762786865e-01


==> DataFigures/MPC_double_constraint_short.txt <==
0.000000000000000000e+00 2.550000250339508057e-01
1.678321808576583862e-01 2.410000115633010864e-01
3.356643617153167725e-01 2.295000106096267700e-01
5.034965276718139648e-01 2.215000092983245850e-01
6.713287234306335449e-01 2.120000123977661133e-01
8.391609191894531250e-01 1.940000057220458984e-01
1.006993055343627930e+00 1.835000067949295044e-01
1.174825191497802734e+00 1.715000122785568237e-01
1.342657446861267090e+00 1.560000032186508179e-01
1.510489702224731445e+00 1.420000046491622925e-01
1.678321838378906250e+00 1.375000029802322388e-01
1.846153974533081055e+00 1.190000027418136597e-01
2.013986110687255859e+00 1.185000091791152954e-01
2.181818485260009766e+00 1.215000078082084656e-01
2.349650382995605469e+00 1.170000061392784119e-01
2.517482757568359375e+00 1.120000034570693970e-01
2.685314893722534180e+00 1.110000088810920715e-01
2.853147029876708984e+00 1.060000061988830566e-01
3.020979404449462891e+00 1.090000048279762268e-01
3.188811302185058594e+00 1.070000082254409790e-01
3.356643676757812500e+00 1.035000085830688477e-01
3.524475812911987305e+00 1.005000025033950806e-01
3.692307949066162109e+00 9.850000590085983276e-02
3.860140323638916016e+00 1.000000014901161194e-01
4.027972221374511719e+00 9.850000590085983276e-02
4.195804595947265625e+00 1.080000028014183044e-01
4.363636970520019531e+00 1.145000085234642029e-01
4.531468868255615234e+00 1.260000020265579224e-01
4.699300765991210938e+00 1.340000033378601074e-01
4.867133140563964844e+00 1.840000152587890625e-01
5.034965515136718750e+00 2.590000033378601074e-01
5.202797889709472656e+00 3.250000178813934326e-01
5.370629787445068359e+00 3.750000298023223877e-01
5.538461685180664062e+00 4.350000321865081787e-01
5.706294059753417969e+00 4.725000262260437012e-01
5.874126434326171875e+00 5.495000481605529785e-01
6.041958808898925781e+00 6.265000104904174805e-01
6.209790706634521484e+00 6.705000400543212891e-01
6.377622604370117188e+00 6.820000410079956055e-01
6.545454978942871094e+00 6.340000033378601074e-01
6.713287353515625000e+00 5.470000505447387695e-01
6.881119728088378906e+00 4.995000362396240234e-01
7.048951625823974609e+00 4.930000305175781250e-01
7.216783523559570312e+00 4.725000262260437012e-01
7.384615898132324219e+00 4.600000083446502686e-01
7.552447795867919922e+00 4.365000128746032715e-01
7.720280647277832031e+00 4.155000150203704834e-01
7.888112545013427734e+00 4.010000228881835938e-01
8.055944442749023438e+00 3.830000162124633789e-01
8.223776817321777344e+00 3.685000240802764893e-01
8.391609191894531250e+00 3.365000188350677490e-01
8.559441566467285156e+00 3.190000057220458984e-01
8.727273941040039062e+00 2.950000166893005371e-01
8.895105361938476562e+00 2.645000219345092773e-01
9.062937736511230469e+00 2.270000129938125610e-01
9.230770111083984375e+00 2.255000174045562744e-01
9.398601531982421875e+00 2.170000076293945312e-01
9.566434860229492188e+00 2.080000042915344238e-01
9.734266281127929688e+00 2.090000063180923462e-01
9.902098655700683594e+00 2.115000039339065552e-01
1.006993103027343750e+01 2.155000120401382446e-01
1.023776245117187500e+01 2.070000171661376953e-01
1.040559577941894531e+01 2.075000107288360596e-01
1.057342720031738281e+01 2.020000070333480835e-01
1.074125957489013672e+01 2.000000029802322388e-01
1.090909194946289062e+01 1.995000094175338745e-01
1.107692337036132812e+01 2.125000059604644775e-01
1.124475669860839844e+01 2.230000048875808716e-01
1.141258811950683594e+01 2.385000139474868774e-01
1.158042049407958984e+01 2.480000108480453491e-01
1.174825286865234375e+01 2.595000267028808594e-01
1.191608428955078125e+01 2.690000236034393311e-01
1.208391571044921875e+01 2.700000107288360596e-01
1.225174713134765625e+01 2.824999988079071045e-01
1.241958045959472656e+01 2.950000166893005371e-01
1.258741283416748047e+01 2.890000045299530029e-01
1.275524425506591797e+01 2.835000157356262207e-01
1.292307662963867188e+01 2.765000164508819580e-01
1.309090805053710938e+01 2.715000212192535400e-01
1.325874137878417969e+01 2.620000243186950684e-01
1.342657375335693359e+01 2.565000057220458984e-01
1.359440517425537109e+01 2.540000081062316895e-01
1.376223754882812500e+01 2.405000180006027222e-01
1.393006896972656250e+01 2.305000126361846924e-01
1.409790229797363281e+01 2.285000085830688477e-01
1.426573467254638672e+01 2.190000116825103760e-01
1.443356609344482422e+01 2.110000103712081909e-01
1.460139846801757812e+01 2.055000066757202148e-01
1.476922988891601562e+01 1.945000141859054565e-01
1.493706321716308594e+01 1.950000077486038208e-01
1.510489559173583984e+01 1.865000128746032715e-01
1.527272701263427734e+01 1.795000135898590088e-01
1.544055938720703125e+01 1.670000106096267700e-01
1.560839080810546875e+01 1.605000048875808716e-01
1.577622413635253906e+01 1.615000069141387939e-01
1.594405651092529297e+01 1.575000137090682983e-01
1.611188888549804688e+01 1.505000144243240356e-01
1.627972030639648438e+01 1.455000042915344238e-01
1.644755172729492188e+01 1.445000022649765015e-01
1.661538505554199219e+01 1.410000026226043701e-01
1.678321647644042969e+01 1.370000094175338745e-01
1.695104980468750000e+01 1.330000013113021851e-01
1.711888122558593750e+01 1.350000053644180298e-01
1.728671264648437500e+01 1.370000094175338745e-01
1.745454597473144531e+01 1.425000131130218506e-01
1.762237739562988281e+01 1.440000087022781372e-01
1.779021072387695312e+01 1.455000042915344238e-01
1.795804214477539062e+01 1.540000140666961670e-01
1.812587356567382812e+01 1.600000113248825073e-01
1.829370689392089844e+01 1.610000133514404297e-01
1.846153831481933594e+01 1.620000004768371582e-01
1.862937164306640625e+01 1.740000098943710327e-01
1.879720306396484375e+01 1.740000098943710327e-01
1.896503448486328125e+01 1.840000152587890625e-01
1.913286781311035156e+01 1.890000104904174805e-01
1.930069923400878906e+01 1.870000064373016357e-01
1.946853256225585938e+01 2.000000029802322388e-01
1.963636398315429688e+01 2.070000171661376953e-01
1.980419540405273438e+01 2.180000096559524536e-01
1.997202873229980469e+01 2.180000096559524536e-01
2.013986015319824219e+01 2.255000174045562744e-01
2.030769348144531250e+01 2.285000085830688477e-01
2.047552490234375000e+01 2.385000139474868774e-01
2.064335632324218750e+01 2.365000098943710327e-01
2.081118965148925781e+01 2.360000163316726685e-01
2.097902107238769531e+01 2.410000115633010864e-01
2.114685440063476562e+01 2.405000180006027222e-01
2.131468582153320312e+01 2.475000172853469849e-01
2.148251914978027344e+01 2.410000115633010864e-01
2.165035057067871094e+01 2.355000078678131104e-01
2.181818199157714844e+01 2.310000061988830566e-01
2.198601341247558594e+01 2.320000082254409790e-01
2.215384674072265625e+01 2.310000061988830566e-01
2.232167816162109375e+01 2.245000153779983521e-01
2.248950958251953125e+01 2.190000116825103760e-01
2.265734481811523438e+01 2.205000072717666626e-01
2.282517623901367188e+01 2.195000052452087402e-01
2.299300765991210938e+01 2.240000069141387939e-01
2.316084098815917969e+01 2.255000174045562744e-01
2.332867240905761719e+01 2.250000089406967163e-01
2.349650382995605469e+01 2.210000157356262207e-01
2.366433525085449219e+01 2.190000116825103760e-01
2.383216857910156250e+01 2.085000127553939819e-01
2.400000000000000000e+01 1.990000158548355103e-01


==> DataFigures/MPC_double_constraint_short_n.txt <==
0.000000000000000000e+00 2.460000067949295044e-01
1.678321808576583862e-01 2.395000159740447998e-01
3.356643617153167725e-01 2.295000106096267700e-01
5.034965276718139648e-01 2.240000069141387939e-01
6.713287234306335449e-01 2.195000052452087402e-01
8.391609191894531250e-01 2.080000042915344238e-01
1.006993055343627930e+00 1.995000094175338745e-01
1.174825191497802734e+00 1.835000067949295044e-01
1.342657446861267090e+00 1.765000075101852417e-01
1.510489702224731445e+00 1.685000061988830566e-01
1.678321838378906250e+00 1.580000072717666626e-01
1.846153974533081055e+00 1.400000005960464478e-01
2.013986110687255859e+00 1.465000063180923462e-01
2.181818485260009766e+00 1.435000002384185791e-01
2.349650382995605469e+00 1.455000042915344238e-01
2.517482757568359375e+00 1.505000144243240356e-01
2.685314893722534180e+00 1.540000140666961670e-01
2.853147029876708984e+00 1.610000133514404297e-01
3.020979404449462891e+00 1.665000021457672119e-01
3.188811302185058594e+00 1.670000106096267700e-01
3.356643676757812500e+00 1.720000058412551880e-01
3.524475812911987305e+00 1.755000054836273193e-01
3.692307949066162109e+00 1.835000067949295044e-01
3.860140323638916016e+00 1.900000125169754028e-01
4.027972221374511719e+00 1.895000040531158447e-01
4.195804595947265625e+00 1.885000020265579224e-01
4.363636970520019531e+00 1.870000064373016357e-01
4.531468868255615234e+00 1.850000023841857910e-01
4.699300765991210938e+00 1.975000053644180298e-01
4.867133140563964844e+00 2.075000107288360596e-01
5.034965515136718750e+00 2.150000035762786865e-01
5.202797889709472656e+00 2.345000058412551880e-01
5.370629787445068359e+00 2.475000172853469849e-01
5.538461685180664062e+00 2.595000267028808594e-01
5.706294059753417969e+00 2.775000035762786865e-01
5.874126434326171875e+00 2.895000278949737549e-01
6.041958808898925781e+00 3.175000250339508057e-01
6.209790706634521484e+00 3.340000212192535400e-01
6.377622604370117188e+00 3.520000278949737549e-01
6.545454978942871094e+00 3.890000283718109131e-01
6.713287353515625000e+00 4.045000076293945312e-01
6.881119728088378906e+00 4.250000119209289551e-01
7.048951625823974609e+00 4.330000281333923340e-01
7.216783523559570312e+00 4.450000226497650146e-01
7.384615898132324219e+00 4.690000116825103760e-01
7.552447795867919922e+00 4.780000150203704834e-01
7.720280647277832031e+00 4.755000174045562744e-01
7.888112545013427734e+00 4.595000147819519043e-01
8.055944442749023438e+00 4.475000202655792236e-01
8.223776817321777344e+00 4.120000302791595459e-01
8.391609191894531250e+00 3.735000193119049072e-01
8.559441566467285156e+00 3.425000309944152832e-01
8.727273941040039062e+00 3.150000274181365967e-01
8.895105361938476562e+00 2.960000038146972656e-01
9.062937736511230469e+00 2.770000100135803223e-01
9.230770111083984375e+00 2.725000083446502686e-01
9.398601531982421875e+00 2.610000073909759521e-01
9.566434860229492188e+00 2.490000128746032715e-01
9.734266281127929688e+00 2.430000156164169312e-01
9.902098655700683594e+00 2.370000183582305908e-01
1.006993103027343750e+01 2.365000098943710327e-01
1.023776245117187500e+01 2.270000129938125610e-01
1.040559577941894531e+01 2.180000096559524536e-01
1.057342720031738281e+01 2.120000123977661133e-01
1.074125957489013672e+01 2.165000140666961670e-01
1.090909194946289062e+01 2.040000110864639282e-01
1.107692337036132812e+01 2.250000089406967163e-01
1.124475669860839844e+01 2.435000091791152954e-01
1.141258811950683594e+01 2.585000097751617432e-01
1.158042049407958984e+01 2.740000188350677490e-01
1.174825286865234375e+01 2.945000231266021729e-01
1.191608428955078125e+01 3.160000145435333252e-01
1.208391571044921875e+01 3.340000212192535400e-01
1.225174713134765625e+01 3.450000286102294922e-01
1.241958045959472656e+01 3.540000021457672119e-01
1.258741283416748047e+01 3.515000045299530029e-01
1.275524425506591797e+01 3.530000150203704834e-01
1.292307662963867188e+01 3.485000133514404297e-01
1.309090805053710938e+01 3.335000276565551758e-01
1.325874137878417969e+01 3.275000154972076416e-01
1.342657375335693359e+01 3.135000169277191162e-01
1.359440517425537109e+01 3.015000224113464355e-01
1.376223754882812500e+01 2.830000221729278564e-01
1.393006896972656250e+01 2.635000050067901611e-01
1.409790229797363281e+01 2.480000108480453491e-01
1.426573467254638672e+01 2.405000180006027222e-01
1.443356609344482422e+01 2.285000085830688477e-01
1.460139846801757812e+01 2.145000100135803223e-01
1.476922988891601562e+01 2.080000042915344238e-01
1.493706321716308594e+01 1.960000097751617432e-01
1.510489559173583984e+01 1.860000044107437134e-01
1.527272701263427734e+01 1.750000119209289551e-01
1.544055938720703125e+01 1.650000065565109253e-01
1.560839080810546875e+01 1.635000109672546387e-01
1.577622413635253906e+01 1.595000028610229492e-01
1.594405651092529297e+01 1.555000096559524536e-01
1.611188888549804688e+01 1.465000063180923462e-01
1.627972030639648438e+01 1.450000107288360596e-01
1.644755172729492188e+01 1.435000002384185791e-01
1.661538505554199219e+01 1.455000042915344238e-01
1.678321647644042969e+01 1.375000029802322388e-01
1.695104980468750000e+01 1.345000118017196655e-01
1.711888122558593750e+01 1.270000040531158447e-01
1.728671264648437500e+01 1.265000104904174805e-01
1.745454597473144531e+01 1.215000078082084656e-01
1.762237739562988281e+01 1.270000040531158447e-01
1.779021072387695312e+01 1.295000016689300537e-01
1.795804214477539062e+01 1.340000033378601074e-01
1.812587356567382812e+01 1.420000046491622925e-01
1.829370689392089844e+01 1.445000022649765015e-01
1.846153831481933594e+01 1.469999998807907104e-01
1.862937164306640625e+01 1.435000002384185791e-01
1.879720306396484375e+01 1.480000019073486328e-01
1.896503448486328125e+01 1.570000052452087402e-01
1.913286781311035156e+01 1.550000011920928955e-01
1.930069923400878906e+01 1.620000004768371582e-01
1.946853256225585938e+01 1.695000082254409790e-01
1.963636398315429688e+01 1.765000075101852417e-01
1.980419540405273438e+01 1.875000149011611938e-01
1.997202873229980469e+01 2.030000090599060059e-01
2.013986015319824219e+01 2.130000144243240356e-01
2.030769348144531250e+01 2.235000133514404297e-01
2.047552490234375000e+01 2.390000075101852417e-01
2.064335632324218750e+01 2.455000132322311401e-01
2.081118965148925781e+01 2.495000064373016357e-01
2.097902107238769531e+01 2.565000057220458984e-01
2.114685440063476562e+01 2.620000243186950684e-01
2.131468582153320312e+01 2.620000243186950684e-01
2.148251914978027344e+01 2.655000090599060059e-01
2.165035057067871094e+01 2.565000057220458984e-01
2.181818199157714844e+01 2.465000152587890625e-01
2.198601341247558594e+01 2.350000143051147461e-01
2.215384674072265625e+01 2.310000061988830566e-01
2.232167816162109375e+01 2.220000177621841431e-01
2.248950958251953125e+01 2.190000116825103760e-01
2.265734481811523438e+01 2.155000120401382446e-01
2.282517623901367188e+01 2.095000147819519043e-01
2.299300765991210938e+01 2.070000171661376953e-01
2.316084098815917969e+01 2.080000042915344238e-01
2.332867240905761719e+01 1.995000094175338745e-01
2.349650382995605469e+01 2.010000050067901611e-01
2.366433525085449219e+01 1.955000162124633789e-01
2.383216857910156250e+01 1.955000162124633789e-01
2.400000000000000000e+01 1.920000016689300537e-01


==> DataFigures/MPC_double_constraint_short_new.txt <==
0.000000000000000000e+00 2.725000083446502686e-01
1.678321808576583862e-01 2.605000138282775879e-01
3.356643617153167725e-01 2.540000081062316895e-01
5.034965276718139648e-01 2.385000139474868774e-01
6.713287234306335449e-01 2.325000166893005371e-01
8.391609191894531250e-01 2.175000160932540894e-01
1.006993055343627930e+00 2.090000063180923462e-01
1.174825191497802734e+00 1.980000138282775879e-01
1.342657446861267090e+00 1.810000091791152954e-01
1.510489702224731445e+00 1.665000021457672119e-01
1.678321838378906250e+00 1.525000035762786865e-01
1.846153974533081055e+00 1.370000094175338745e-01
2.013986110687255859e+00 1.390000134706497192e-01
2.181818485260009766e+00 1.380000114440917969e-01
2.349650382995605469e+00 1.445000022649765015e-01
2.517482757568359375e+00 1.495000123977661133e-01
2.685314893722534180e+00 1.535000056028366089e-01
2.853147029876708984e+00 1.495000123977661133e-01
3.020979404449462891e+00 1.490000039339065552e-01
3.188811302185058594e+00 1.525000035762786865e-01
3.356643676757812500e+00 1.555000096559524536e-01
3.524475812911987305e+00 1.580000072717666626e-01
3.692307949066162109e+00 1.620000004768371582e-01
3.860140323638916016e+00 1.645000129938125610e-01
4.027972221374511719e+00 1.670000106096267700e-01
4.195804595947265625e+00 1.630000025033950806e-01
4.363636970520019531e+00 1.680000126361846924e-01
4.531468868255615234e+00 1.750000119209289551e-01
4.699300765991210938e+00 1.800000071525573730e-01
4.867133140563964844e+00 1.910000145435333252e-01
5.034965515136718750e+00 1.995000094175338745e-01
5.202797889709472656e+00 2.165000140666961670e-01
5.370629787445068359e+00 2.280000150203704834e-01
5.538461685180664062e+00 2.345000058412551880e-01
5.706294059753417969e+00 2.515000104904174805e-01
5.874126434326171875e+00 2.695000171661376953e-01
6.041958808898925781e+00 2.875000238418579102e-01
6.209790706634521484e+00 3.060000240802764893e-01
6.377622604370117188e+00 3.350000083446502686e-01
6.545454978942871094e+00 3.645000159740447998e-01
6.713287353515625000e+00 3.900000154972076416e-01
6.881119728088378906e+00 4.065000116825103760e-01
7.048951625823974609e+00 4.415000081062316895e-01
7.216783523559570312e+00 4.645000100135803223e-01
7.384615898132324219e+00 4.910000264644622803e-01
7.552447795867919922e+00 5.000000000000000000e-01
7.720280647277832031e+00 4.955000281333923340e-01
7.888112545013427734e+00 4.955000281333923340e-01
8.055944442749023438e+00 4.775000214576721191e-01
8.223776817321777344e+00 4.650000333786010742e-01
8.391609191894531250e+00 4.445000290870666504e-01
8.559441566467285156e+00 4.055000245571136475e-01
8.727273941040039062e+00 3.690000176429748535e-01
8.895105361938476562e+00 3.095000088214874268e-01
9.062937736511230469e+00 2.795000076293945312e-01
9.230770111083984375e+00 2.730000019073486328e-01
9.398601531982421875e+00 2.645000219345092773e-01
9.566434860229492188e+00 2.550000250339508057e-01
9.734266281127929688e+00 2.425000071525573730e-01
9.902098655700683594e+00 2.400000095367431641e-01
1.006993103027343750e+01 2.370000183582305908e-01
1.023776245117187500e+01 2.325000166893005371e-01
1.040559577941894531e+01 2.290000170469284058e-01
1.057342720031738281e+01 2.130000144243240356e-01
1.074125957489013672e+01 2.145000100135803223e-01
1.090909194946289062e+01 2.165000140666961670e-01
1.107692337036132812e+01 2.330000102519989014e-01
1.124475669860839844e+01 2.550000250339508057e-01
1.141258811950683594e+01 2.750000059604644775e-01
1.158042049407958984e+01 2.880000174045562744e-01
1.174825286865234375e+01 3.070000112056732178e-01
1.191608428955078125e+01 3.180000185966491699e-01
1.208391571044921875e+01 3.305000066757202148e-01
1.225174713134765625e+01 3.410000205039978027e-01
1.241958045959472656e+01 3.510000109672546387e-01
1.258741283416748047e+01 3.505000174045562744e-01
1.275524425506591797e+01 3.440000116825103760e-01
1.292307662963867188e+01 3.315000236034393311e-01
1.309090805053710938e+01 3.220000267028808594e-01
1.325874137878417969e+01 3.040000200271606445e-01
1.342657375335693359e+01 2.880000174045562744e-01
1.359440517425537109e+01 2.750000059604644775e-01
1.376223754882812500e+01 2.595000267028808594e-01
1.393006896972656250e+01 2.455000132322311401e-01
1.409790229797363281e+01 2.410000115633010864e-01
1.426573467254638672e+01 2.290000170469284058e-01
1.443356609344482422e+01 2.125000059604644775e-01
1.460139846801757812e+01 2.015000134706497192e-01
1.476922988891601562e+01 1.930000036954879761e-01
1.493706321716308594e+01 1.765000075101852417e-01
1.510489559173583984e+01 1.745000034570693970e-01
1.527272701263427734e+01 1.700000017881393433e-01
1.544055938720703125e+01 1.595000028610229492e-01
1.560839080810546875e+01 1.530000120401382446e-01
1.577622413635253906e+01 1.495000123977661133e-01
1.594405651092529297e+01 1.455000042915344238e-01
1.611188888549804688e+01 1.380000114440917969e-01
1.627972030639648438e+01 1.284999996423721313e-01
1.644755172729492188e+01 1.284999996423721313e-01
1.661538505554199219e+01 1.245000064373016357e-01
1.678321647644042969e+01 1.255000084638595581e-01
1.695104980468750000e+01 1.195000037550926208e-01
1.711888122558593750e+01 1.200000047683715820e-01
1.728671264648437500e+01 1.215000078082084656e-01
1.745454597473144531e+01 1.225000023841857910e-01
1.762237739562988281e+01 1.250000000000000000e-01
1.779021072387695312e+01 1.275000125169754028e-01
1.795804214477539062e+01 1.284999996423721313e-01
1.812587356567382812e+01 1.275000125169754028e-01
1.829370689392089844e+01 1.350000053644180298e-01
1.846153831481933594e+01 1.440000087022781372e-01
1.862937164306640625e+01 1.505000144243240356e-01
1.879720306396484375e+01 1.505000144243240356e-01
1.896503448486328125e+01 1.620000004768371582e-01
1.913286781311035156e+01 1.670000106096267700e-01
1.930069923400878906e+01 1.760000139474868774e-01
1.946853256225585938e+01 1.870000064373016357e-01
1.963636398315429688e+01 1.880000084638595581e-01
1.980419540405273438e+01 1.935000121593475342e-01
1.997202873229980469e+01 2.045000046491622925e-01
2.013986015319824219e+01 2.140000164508819580e-01
2.030769348144531250e+01 2.140000164508819580e-01
2.047552490234375000e+01 2.180000096559524536e-01
2.064335632324218750e+01 2.270000129938125610e-01
2.081118965148925781e+01 2.375000119209289551e-01
2.097902107238769531e+01 2.465000152587890625e-01
2.114685440063476562e+01 2.545000016689300537e-01
2.131468582153320312e+01 2.645000219345092773e-01
2.148251914978027344e+01 2.630000114440917969e-01
2.165035057067871094e+01 2.625000178813934326e-01
2.181818199157714844e+01 2.505000233650207520e-01
2.198601341247558594e+01 2.410000115633010864e-01
2.215384674072265625e+01 2.405000180006027222e-01
2.232167816162109375e+01 2.420000135898590088e-01
2.248950958251953125e+01 2.440000176429748535e-01
2.265734481811523438e+01 2.360000163316726685e-01
2.282517623901367188e+01 2.325000166893005371e-01
2.299300765991210938e+01 2.315000146627426147e-01
2.316084098815917969e+01 2.245000153779983521e-01
2.332867240905761719e+01 2.170000076293945312e-01
2.349650382995605469e+01 2.150000035762786865e-01
2.366433525085449219e+01 2.110000103712081909e-01
2.383216857910156250e+01 2.065000087022781372e-01
2.400000000000000000e+01 2.010000050067901611e-01


==> DataFigures/MPC_gradient_control_001.txt <==
0.000000000000000000e+00 2.605000138282775879e-01
1.678321808576583862e-01 2.535000145435333252e-01
3.356643617153167725e-01 2.445000112056732178e-01
5.034965276718139648e-01 2.365000098943710327e-01
6.713287234306335449e-01 2.250000089406967163e-01
8.391609191894531250e-01 2.115000039339065552e-01
1.006993055343627930e+00 2.025000154972076416e-01
1.174825191497802734e+00 1.885000020265579224e-01
1.342657446861267090e+00 1.690000146627426147e-01
1.510489702224731445e+00 1.575000137090682983e-01
1.678321838378906250e+00 1.440000087022781372e-01
1.846153974533081055e+00 1.255000084638595581e-01
2.013986110687255859e+00 1.225000023841857910e-01
2.181818485260009766e+00 1.284999996423721313e-01
2.349650382995605469e+00 1.280000060796737671e-01
2.517482757568359375e+00 1.315000057220458984e-01
2.685314893722534180e+00 1.295000016689300537e-01
2.853147029876708984e+00 1.284999996423721313e-01
3.020979404449462891e+00 1.245000064373016357e-01
3.188811302185058594e+00 1.340000033378601074e-01
3.356643676757812500e+00 1.345000118017196655e-01
3.524475812911987305e+00 1.420000046491622925e-01
3.692307949066162109e+00 1.465000063180923462e-01
3.860140323638916016e+00 1.580000072717666626e-01
4.027972221374511719e+00 1.630000025033950806e-01
4.195804595947265625e+00 1.770000010728836060e-01
4.363636970520019531e+00 1.895000040531158447e-01
4.531468868255615234e+00 2.020000070333480835e-01
4.699300765991210938e+00 2.090000063180923462e-01
4.867133140563964844e+00 2.225000113248825073e-01
5.034965515136718750e+00 2.440000176429748535e-01
5.202797889709472656e+00 2.585000097751617432e-01
5.370629787445068359e+00 2.710000276565551758e-01
5.538461685180664062e+00 2.810000181198120117e-01
5.706294059753417969e+00 3.010000288486480713e-01
5.874126434326171875e+00 3.125000000000000000e-01
6.041958808898925781e+00 3.260000050067901611e-01
6.209790706634521484e+00 3.380000293254852295e-01
6.377622604370117188e+00 3.615000247955322266e-01
6.545454978942871094e+00 3.645000159740447998e-01
6.713287353515625000e+00 3.790000081062316895e-01
6.881119728088378906e+00 3.910000324249267578e-01
7.048951625823974609e+00 3.920000195503234863e-01
7.216783523559570312e+00 4.110000133514404297e-01
7.384615898132324219e+00 4.170000255107879639e-01
7.552447795867919922e+00 4.270000159740447998e-01
7.720280647277832031e+00 4.360000193119049072e-01
7.888112545013427734e+00 4.350000321865081787e-01
8.055944442749023438e+00 4.455000162124633789e-01
8.223776817321777344e+00 4.530000090599060059e-01
8.391609191894531250e+00 4.620000123977661133e-01
8.559441566467285156e+00 4.665000140666961670e-01
8.727273941040039062e+00 4.690000116825103760e-01
8.895105361938476562e+00 4.675000309944152832e-01
9.062937736511230469e+00 4.490000307559967041e-01
9.230770111083984375e+00 4.370000064373016357e-01
9.398601531982421875e+00 4.245000183582305908e-01
9.566434860229492188e+00 4.075000286102294922e-01
9.734266281127929688e+00 3.980000317096710205e-01
9.902098655700683594e+00 3.825000226497650146e-01
1.006993103027343750e+01 3.675000071525573730e-01
1.023776245117187500e+01 3.530000150203704834e-01
1.040559577941894531e+01 3.395000100135803223e-01
1.057342720031738281e+01 3.270000219345092773e-01
1.074125957489013672e+01 3.165000081062316895e-01
1.090909194946289062e+01 3.050000071525573730e-01
1.107692337036132812e+01 2.950000166893005371e-01
1.124475669860839844e+01 2.805000245571136475e-01
1.141258811950683594e+01 2.680000066757202148e-01
1.158042049407958984e+01 2.565000057220458984e-01
1.174825286865234375e+01 2.445000112056732178e-01
1.191608428955078125e+01 2.355000078678131104e-01
1.208391571044921875e+01 2.270000129938125610e-01
1.225174713134765625e+01 2.210000157356262207e-01
1.241958045959472656e+01 2.120000123977661133e-01
1.258741283416748047e+01 2.020000070333480835e-01
1.275524425506591797e+01 1.930000036954879761e-01
1.292307662963867188e+01 1.810000091791152954e-01
1.309090805053710938e+01 1.775000095367431641e-01
1.325874137878417969e+01 1.695000082254409790e-01
1.342657375335693359e+01 1.730000078678131104e-01
1.359440517425537109e+01 1.665000021457672119e-01
1.376223754882812500e+01 1.615000069141387939e-01
1.393006896972656250e+01 1.625000089406967163e-01
1.409790229797363281e+01 1.585000008344650269e-01
1.426573467254638672e+01 1.600000113248825073e-01
1.443356609344482422e+01 1.600000113248825073e-01
1.460139846801757812e+01 1.610000133514404297e-01
1.476922988891601562e+01 1.585000008344650269e-01
1.493706321716308594e+01 1.595000028610229492e-01
1.510489559173583984e+01 1.565000116825103760e-01
1.527272701263427734e+01 1.505000144243240356e-01
1.544055938720703125e+01 1.395000070333480835e-01
1.560839080810546875e+01 1.325000077486038208e-01
1.577622413635253906e+01 1.319999992847442627e-01
1.594405651092529297e+01 1.280000060796737671e-01
1.611188888549804688e+01 1.290000081062316895e-01
1.627972030639648438e+01 1.270000040531158447e-01
1.644755172729492188e+01 1.275000125169754028e-01
1.661538505554199219e+01 1.310000121593475342e-01
1.678321647644042969e+01 1.325000077486038208e-01
1.695104980468750000e+01 1.335000097751617432e-01
1.711888122558593750e+01 1.345000118017196655e-01
1.728671264648437500e+01 1.335000097751617432e-01
1.745454597473144531e+01 1.319999992847442627e-01
1.762237739562988281e+01 1.330000013113021851e-01
1.779021072387695312e+01 1.370000094175338745e-01
1.795804214477539062e+01 1.375000029802322388e-01
1.812587356567382812e+01 1.420000046491622925e-01
1.829370689392089844e+01 1.480000019073486328e-01
1.846153831481933594e+01 1.510000079870223999e-01
1.862937164306640625e+01 1.525000035762786865e-01
1.879720306396484375e+01 1.605000048875808716e-01
1.896503448486328125e+01 1.735000014305114746e-01
1.913286781311035156e+01 1.830000132322311401e-01
1.930069923400878906e+01 2.000000029802322388e-01
1.946853256225585938e+01 2.060000151395797729e-01
1.963636398315429688e+01 2.145000100135803223e-01
1.980419540405273438e+01 2.320000082254409790e-01
1.997202873229980469e+01 2.385000139474868774e-01
2.013986015319824219e+01 2.485000044107437134e-01
2.030769348144531250e+01 2.540000081062316895e-01
2.047552490234375000e+01 2.645000219345092773e-01
2.064335632324218750e+01 2.710000276565551758e-01
2.081118965148925781e+01 2.850000262260437012e-01
2.097902107238769531e+01 2.875000238418579102e-01
2.114685440063476562e+01 2.795000076293945312e-01
2.131468582153320312e+01 2.785000205039978027e-01
2.148251914978027344e+01 2.720000147819519043e-01
2.165035057067871094e+01 2.675000131130218506e-01
2.181818199157714844e+01 2.630000114440917969e-01
2.198601341247558594e+01 2.630000114440917969e-01
2.215384674072265625e+01 2.660000026226043701e-01
2.232167816162109375e+01 2.580000162124633789e-01
2.248950958251953125e+01 2.620000243186950684e-01
2.265734481811523438e+01 2.590000033378601074e-01
2.282517623901367188e+01 2.590000033378601074e-01
2.299300765991210938e+01 2.520000040531158447e-01
2.316084098815917969e+01 2.465000152587890625e-01
2.332867240905761719e+01 2.425000071525573730e-01
2.349650382995605469e+01 2.390000075101852417e-01
2.366433525085449219e+01 2.220000177621841431e-01
2.383216857910156250e+01 2.110000103712081909e-01
2.400000000000000000e+01 1.970000118017196655e-01


==> DataFigures/MPC_short_constraint.txt <==
0.000000000000000000e+00 2.440000176429748535e-01
1.678321808576583862e-01 2.365000098943710327e-01
3.356643617153167725e-01 2.340000122785568237e-01
5.034965276718139648e-01 2.290000170469284058e-01
6.713287234306335449e-01 2.235000133514404297e-01
8.391609191894531250e-01 2.120000123977661133e-01
1.006993055343627930e+00 1.935000121593475342e-01
1.174825191497802734e+00 1.850000023841857910e-01
1.342657446861267090e+00 1.770000010728836060e-01
1.510489702224731445e+00 1.735000014305114746e-01
1.678321838378906250e+00 1.620000004768371582e-01
1.846153974533081055e+00 1.490000039339065552e-01
2.013986110687255859e+00 1.525000035762786865e-01
2.181818485260009766e+00 1.550000011920928955e-01
2.349650382995605469e+00 1.600000113248825073e-01
2.517482757568359375e+00 1.620000004768371582e-01
2.685314893722534180e+00 1.615000069141387939e-01
2.853147029876708984e+00 1.645000129938125610e-01
3.020979404449462891e+00 1.605000048875808716e-01
3.188811302185058594e+00 1.570000052452087402e-01
3.356643676757812500e+00 1.595000028610229492e-01
3.524475812911987305e+00 1.560000032186508179e-01
3.692307949066162109e+00 1.605000048875808716e-01
3.860140323638916016e+00 1.560000032186508179e-01
4.027972221374511719e+00 1.615000069141387939e-01
4.195804595947265625e+00 1.615000069141387939e-01
4.363636970520019531e+00 1.600000113248825073e-01
4.531468868255615234e+00 1.570000052452087402e-01
4.699300765991210938e+00 1.635000109672546387e-01
4.867133140563964844e+00 1.670000106096267700e-01
5.034965515136718750e+00 1.795000135898590088e-01
5.202797889709472656e+00 1.925000101327896118e-01
5.370629787445068359e+00 2.065000087022781372e-01
5.538461685180664062e+00 2.190000116825103760e-01
5.706294059753417969e+00 2.345000058412551880e-01
5.874126434326171875e+00 2.465000152587890625e-01
6.041958808898925781e+00 2.510000169277191162e-01
6.209790706634521484e+00 2.745000123977661133e-01
6.377622604370117188e+00 3.155000209808349609e-01
6.545454978942871094e+00 3.440000116825103760e-01
6.713287353515625000e+00 3.655000030994415283e-01
6.881119728088378906e+00 3.870000243186950684e-01
7.048951625823974609e+00 4.060000181198120117e-01
7.216783523559570312e+00 4.395000338554382324e-01
7.384615898132324219e+00 4.735000133514404297e-01
7.552447795867919922e+00 5.010000467300415039e-01
7.720280647277832031e+00 5.110000371932983398e-01
7.888112545013427734e+00 5.225000381469726562e-01
8.055944442749023438e+00 5.235000252723693848e-01
8.223776817321777344e+00 5.215000510215759277e-01
8.391609191894531250e+00 5.070000290870666504e-01
8.559441566467285156e+00 4.800000190734863281e-01
8.727273941040039062e+00 4.415000081062316895e-01
8.895105361938476562e+00 3.835000097751617432e-01
9.062937736511230469e+00 3.040000200271606445e-01
9.230770111083984375e+00 2.830000221729278564e-01
9.398601531982421875e+00 2.705000042915344238e-01
9.566434860229492188e+00 2.685000002384185791e-01
9.734266281127929688e+00 2.620000243186950684e-01
9.902098655700683594e+00 2.530000209808349609e-01
1.006993103027343750e+01 2.500000000000000000e-01
1.023776245117187500e+01 2.465000152587890625e-01
1.040559577941894531e+01 2.510000169277191162e-01
1.057342720031738281e+01 2.524999976158142090e-01
1.074125957489013672e+01 2.500000000000000000e-01
1.090909194946289062e+01 2.540000081062316895e-01
1.107692337036132812e+01 2.815000116825103760e-01
1.124475669860839844e+01 2.970000207424163818e-01
1.141258811950683594e+01 3.120000064373016357e-01
1.158042049407958984e+01 3.150000274181365967e-01
1.174825286865234375e+01 3.285000026226043701e-01
1.191608428955078125e+01 3.370000123977661133e-01
1.208391571044921875e+01 3.420000076293945312e-01
1.225174713134765625e+01 3.365000188350677490e-01
1.241958045959472656e+01 3.330000042915344238e-01
1.258741283416748047e+01 3.325000107288360596e-01
1.275524425506591797e+01 3.235000073909759521e-01
1.292307662963867188e+01 3.110000193119049072e-01
1.309090805053710938e+01 3.020000159740447998e-01
1.325874137878417969e+01 2.835000157356262207e-01
1.342657375335693359e+01 2.695000171661376953e-01
1.359440517425537109e+01 2.625000178813934326e-01
1.376223754882812500e+01 2.510000169277191162e-01
1.393006896972656250e+01 2.425000071525573730e-01
1.409790229797363281e+01 2.335000038146972656e-01
1.426573467254638672e+01 2.220000177621841431e-01
1.443356609344482422e+01 2.045000046491622925e-01
1.460139846801757812e+01 2.030000090599060059e-01
1.476922988891601562e+01 1.925000101327896118e-01
1.493706321716308594e+01 1.845000088214874268e-01
1.510489559173583984e+01 1.815000027418136597e-01
1.527272701263427734e+01 1.745000034570693970e-01
1.544055938720703125e+01 1.650000065565109253e-01
1.560839080810546875e+01 1.565000116825103760e-01
1.577622413635253906e+01 1.500000059604644775e-01
1.594405651092529297e+01 1.410000026226043701e-01
1.611188888549804688e+01 1.395000070333480835e-01
1.627972030639648438e+01 1.330000013113021851e-01
1.644755172729492188e+01 1.245000064373016357e-01
1.661538505554199219e+01 1.210000067949295044e-01
1.678321647644042969e+01 1.180000081658363342e-01
1.695104980468750000e+01 1.140000075101852417e-01
1.711888122558593750e+01 1.115000024437904358e-01
1.728671264648437500e+01 1.100000068545341492e-01
1.745454597473144531e+01 1.085000038146972656e-01
1.762237739562988281e+01 1.060000061988830566e-01
1.779021072387695312e+01 1.095000058412551880e-01
1.795804214477539062e+01 1.170000061392784119e-01
1.812587356567382812e+01 1.220000088214874268e-01
1.829370689392089844e+01 1.265000104904174805e-01
1.846153831481933594e+01 1.350000053644180298e-01
1.862937164306640625e+01 1.405000090599060059e-01
1.879720306396484375e+01 1.435000002384185791e-01
1.896503448486328125e+01 1.475000083446502686e-01
1.913286781311035156e+01 1.580000072717666626e-01
1.930069923400878906e+01 1.625000089406967163e-01
1.946853256225585938e+01 1.790000051259994507e-01
1.963636398315429688e+01 1.815000027418136597e-01
1.980419540405273438e+01 1.870000064373016357e-01
1.997202873229980469e+01 2.010000050067901611e-01
2.013986015319824219e+01 2.125000059604644775e-01
2.030769348144531250e+01 2.270000129938125610e-01
2.047552490234375000e+01 2.365000098943710327e-01
2.064335632324218750e+01 2.450000047683715820e-01
2.081118965148925781e+01 2.530000209808349609e-01
2.097902107238769531e+01 2.580000162124633789e-01
2.114685440063476562e+01 2.630000114440917969e-01
2.131468582153320312e+01 2.690000236034393311e-01
2.148251914978027344e+01 2.710000276565551758e-01
2.165035057067871094e+01 2.685000002384185791e-01
2.181818199157714844e+01 2.600000202655792236e-01
2.198601341247558594e+01 2.585000097751617432e-01
2.215384674072265625e+01 2.445000112056732178e-01
2.232167816162109375e+01 2.380000054836273193e-01
2.248950958251953125e+01 2.405000180006027222e-01
2.265734481811523438e+01 2.285000085830688477e-01
2.282517623901367188e+01 2.270000129938125610e-01
2.299300765991210938e+01 2.245000153779983521e-01
2.316084098815917969e+01 2.150000035762786865e-01
2.332867240905761719e+01 2.095000147819519043e-01
2.349650382995605469e+01 2.055000066757202148e-01
2.366433525085449219e+01 2.020000070333480835e-01
2.383216857910156250e+01 1.975000053644180298e-01
2.400000000000000000e+01 1.945000141859054565e-01


==> DataFigures/MPC_single_constraint.txt <==
0.000000000000000000e+00 2.660000026226043701e-01
1.678321808576583862e-01 2.600000202655792236e-01
3.356643617153167725e-01 2.500000000000000000e-01
5.034965276718139648e-01 2.315000146627426147e-01
6.713287234306335449e-01 2.245000153779983521e-01
8.391609191894531250e-01 2.190000116825103760e-01
1.006993055343627930e+00 2.105000168085098267e-01
1.174825191497802734e+00 2.005000114440917969e-01
1.342657446861267090e+00 1.865000128746032715e-01
1.510489702224731445e+00 1.815000027418136597e-01
1.678321838378906250e+00 1.650000065565109253e-01
1.846153974533081055e+00 1.490000039339065552e-01
2.013986110687255859e+00 1.525000035762786865e-01
2.181818485260009766e+00 1.540000140666961670e-01
2.349650382995605469e+00 1.595000028610229492e-01
2.517482757568359375e+00 1.510000079870223999e-01
2.685314893722534180e+00 1.520000100135803223e-01
2.853147029876708984e+00 1.590000092983245850e-01
3.020979404449462891e+00 1.610000133514404297e-01
3.188811302185058594e+00 1.645000129938125610e-01
3.356643676757812500e+00 1.740000098943710327e-01
3.524475812911987305e+00 1.765000075101852417e-01
3.692307949066162109e+00 1.885000020265579224e-01
3.860140323638916016e+00 1.960000097751617432e-01
4.027972221374511719e+00 2.060000151395797729e-01
4.195804595947265625e+00 2.265000045299530029e-01
4.363636970520019531e+00 2.450000047683715820e-01
4.531468868255615234e+00 2.610000073909759521e-01
4.699300765991210938e+00 2.795000076293945312e-01
4.867133140563964844e+00 2.855000197887420654e-01
5.034965515136718750e+00 2.895000278949737549e-01
5.202797889709472656e+00 2.955000102519989014e-01
5.370629787445068359e+00 3.000000119209289551e-01
5.538461685180664062e+00 2.910000085830688477e-01
5.706294059753417969e+00 3.035000264644622803e-01
5.874126434326171875e+00 3.025000095367431641e-01
6.041958808898925781e+00 2.985000014305114746e-01
6.209790706634521484e+00 3.040000200271606445e-01
6.377622604370117188e+00 3.080000281333923340e-01
6.545454978942871094e+00 3.030000030994415283e-01
6.713287353515625000e+00 3.030000030994415283e-01
6.881119728088378906e+00 3.085000216960906982e-01
7.048951625823974609e+00 3.145000040531158447e-01
7.216783523559570312e+00 3.040000200271606445e-01
7.384615898132324219e+00 3.125000000000000000e-01
7.552447795867919922e+00 3.130000233650207520e-01
7.720280647277832031e+00 3.075000047683715820e-01
7.888112545013427734e+00 3.105000257492065430e-01
8.055944442749023438e+00 3.080000281333923340e-01
8.223776817321777344e+00 3.145000040531158447e-01
8.391609191894531250e+00 3.170000016689300537e-01
8.559441566467285156e+00 3.105000257492065430e-01
8.727273941040039062e+00 3.080000281333923340e-01
8.895105361938476562e+00 3.045000135898590088e-01
9.062937736511230469e+00 3.025000095367431641e-01
9.230770111083984375e+00 3.010000288486480713e-01
9.398601531982421875e+00 3.050000071525573730e-01
9.566434860229492188e+00 3.075000047683715820e-01
9.734266281127929688e+00 3.045000135898590088e-01
9.902098655700683594e+00 3.025000095367431641e-01
1.006993103027343750e+01 2.990000247955322266e-01
1.023776245117187500e+01 3.015000224113464355e-01
1.040559577941894531e+01 2.925000190734863281e-01
1.057342720031738281e+01 3.020000159740447998e-01
1.074125957489013672e+01 2.965000271797180176e-01
1.090909194946289062e+01 2.985000014305114746e-01
1.107692337036132812e+01 3.025000095367431641e-01
1.124475669860839844e+01 3.020000159740447998e-01
1.141258811950683594e+01 2.985000014305114746e-01
1.158042049407958984e+01 2.995000183582305908e-01
1.174825286865234375e+01 2.995000183582305908e-01
1.191608428955078125e+01 3.010000288486480713e-01
1.208391571044921875e+01 3.000000119209289551e-01
1.225174713134765625e+01 2.995000183582305908e-01
1.241958045959472656e+01 2.970000207424163818e-01
1.258741283416748047e+01 2.930000126361846924e-01
1.275524425506591797e+01 2.975000143051147461e-01
1.292307662963867188e+01 2.910000085830688477e-01
1.309090805053710938e+01 2.900000214576721191e-01
1.325874137878417969e+01 2.950000166893005371e-01
1.342657375335693359e+01 2.945000231266021729e-01
1.359440517425537109e+01 3.010000288486480713e-01
1.376223754882812500e+01 2.960000038146972656e-01
1.393006896972656250e+01 2.860000133514404297e-01
1.409790229797363281e+01 2.735000252723693848e-01
1.426573467254638672e+01 2.655000090599060059e-01
1.443356609344482422e+01 2.615000009536743164e-01
1.460139846801757812e+01 2.580000162124633789e-01
1.476922988891601562e+01 2.495000064373016357e-01
1.493706321716308594e+01 2.430000156164169312e-01
1.510489559173583984e+01 2.270000129938125610e-01
1.527272701263427734e+01 2.160000056028366089e-01
1.544055938720703125e+01 2.055000066757202148e-01
1.560839080810546875e+01 1.935000121593475342e-01
1.577622413635253906e+01 1.880000084638595581e-01
1.594405651092529297e+01 1.865000128746032715e-01
1.611188888549804688e+01 1.825000047683715820e-01
1.627972030639648438e+01 1.770000010728836060e-01
1.644755172729492188e+01 1.705000102519989014e-01
1.661538505554199219e+01 1.605000048875808716e-01
1.678321647644042969e+01 1.560000032186508179e-01
1.695104980468750000e+01 1.550000011920928955e-01
1.711888122558593750e+01 1.560000032186508179e-01
1.728671264648437500e+01 1.535000056028366089e-01
1.745454597473144531e+01 1.455000042915344238e-01
1.762237739562988281e+01 1.475000083446502686e-01
1.779021072387695312e+01 1.495000123977661133e-01
1.795804214477539062e+01 1.475000083446502686e-01
1.812587356567382812e+01 1.465000063180923462e-01
1.829370689392089844e+01 1.400000005960464478e-01
1.846153831481933594e+01 1.405000090599060059e-01
1.862937164306640625e+01 1.455000042915344238e-01
1.879720306396484375e+01 1.435000002384185791e-01
1.896503448486328125e+01 1.425000131130218506e-01
1.913286781311035156e+01 1.560000032186508179e-01
1.930069923400878906e+01 1.605000048875808716e-01
1.946853256225585938e+01 1.675000041723251343e-01
1.963636398315429688e+01 1.710000038146972656e-01
1.980419540405273438e+01 1.730000078678131104e-01
1.997202873229980469e+01 1.750000119209289551e-01
2.013986015319824219e+01 1.805000156164169312e-01
2.030769348144531250e+01 1.925000101327896118e-01
2.047552490234375000e+01 1.955000162124633789e-01
2.064335632324218750e+01 2.025000154972076416e-01
2.081118965148925781e+01 2.150000035762786865e-01
2.097902107238769531e+01 2.175000160932540894e-01
2.114685440063476562e+01 2.220000177621841431e-01
2.131468582153320312e+01 2.330000102519989014e-01
2.148251914978027344e+01 2.340000122785568237e-01
2.165035057067871094e+01 2.265000045299530029e-01
2.181818199157714844e+01 2.250000089406967163e-01
2.198601341247558594e+01 2.310000061988830566e-01
2.215384674072265625e+01 2.305000126361846924e-01
2.232167816162109375e+01 2.310000061988830566e-01
2.248950958251953125e+01 2.400000095367431641e-01
2.265734481811523438e+01 2.290000170469284058e-01
2.282517623901367188e+01 2.300000041723251343e-01
2.299300765991210938e+01 2.305000126361846924e-01
2.316084098815917969e+01 2.275000065565109253e-01
2.332867240905761719e+01 2.310000061988830566e-01
2.349650382995605469e+01 2.300000041723251343e-01
2.366433525085449219e+01 2.265000045299530029e-01
2.383216857910156250e+01 2.230000048875808716e-01
2.400000000000000000e+01 2.180000096559524536e-01


==> DataFigures/MPC_single_constraint_mhee.txt <==
0.000000000000000000e+00 2.610000073909759521e-01
1.678321808576583862e-01 2.370000183582305908e-01
3.356643617153167725e-01 2.265000045299530029e-01
5.034965276718139648e-01 2.140000164508819580e-01
6.713287234306335449e-01 2.085000127553939819e-01
8.391609191894531250e-01 1.990000158548355103e-01
1.006993055343627930e+00 1.800000071525573730e-01
1.174825191497802734e+00 1.600000113248825073e-01
1.342657446861267090e+00 1.490000039339065552e-01
1.510489702224731445e+00 1.435000002384185791e-01
1.678321838378906250e+00 1.360000073909759521e-01
1.846153974533081055e+00 1.180000081658363342e-01
2.013986110687255859e+00 1.135000064969062805e-01
2.181818485260009766e+00 1.135000064969062805e-01
2.349650382995605469e+00 1.130000054836273193e-01
2.517482757568359375e+00 1.125000044703483582e-01
2.685314893722534180e+00 1.125000044703483582e-01
2.853147029876708984e+00 1.135000064969062805e-01
3.020979404449462891e+00 1.225000023841857910e-01
3.188811302185058594e+00 1.319999992847442627e-01
3.356643676757812500e+00 1.420000046491622925e-01
3.524475812911987305e+00 1.460000127553939819e-01
3.692307949066162109e+00 1.505000144243240356e-01
3.860140323638916016e+00 1.600000113248825073e-01
4.027972221374511719e+00 1.750000119209289551e-01
4.195804595947265625e+00 1.985000073909759521e-01
4.363636970520019531e+00 2.180000096559524536e-01
4.531468868255615234e+00 2.415000051259994507e-01
4.699300765991210938e+00 2.785000205039978027e-01
4.867133140563964844e+00 3.150000274181365967e-01
5.034965515136718750e+00 3.255000114440917969e-01
5.202797889709472656e+00 3.370000123977661133e-01
5.370629787445068359e+00 3.445000052452087402e-01
5.538461685180664062e+00 3.495000302791595459e-01
5.706294059753417969e+00 3.630000054836273193e-01
5.874126434326171875e+00 3.760000169277191162e-01
6.041958808898925781e+00 3.815000057220458984e-01
6.209790706634521484e+00 3.770000040531158447e-01
6.377622604370117188e+00 3.735000193119049072e-01
6.545454978942871094e+00 3.610000312328338623e-01
6.713287353515625000e+00 3.420000076293945312e-01
6.881119728088378906e+00 3.235000073909759521e-01
7.048951625823974609e+00 3.070000112056732178e-01
7.216783523559570312e+00 3.140000104904174805e-01
7.384615898132324219e+00 3.240000009536743164e-01
7.552447795867919922e+00 3.265000283718109131e-01
7.720280647277832031e+00 3.240000009536743164e-01
7.888112545013427734e+00 3.185000121593475342e-01
8.055944442749023438e+00 3.190000057220458984e-01
8.223776817321777344e+00 3.155000209808349609e-01
8.391609191894531250e+00 3.095000088214874268e-01
8.559441566467285156e+00 3.145000040531158447e-01
8.727273941040039062e+00 3.235000073909759521e-01
8.895105361938476562e+00 3.200000226497650146e-01
9.062937736511230469e+00 3.145000040531158447e-01
9.230770111083984375e+00 3.085000216960906982e-01
9.398601531982421875e+00 3.020000159740447998e-01
9.566434860229492188e+00 3.010000288486480713e-01
9.734266281127929688e+00 3.020000159740447998e-01
9.902098655700683594e+00 3.025000095367431641e-01
1.006993103027343750e+01 2.995000183582305908e-01
1.023776245117187500e+01 2.975000143051147461e-01
1.040559577941894531e+01 3.005000054836273193e-01
1.057342720031738281e+01 2.950000166893005371e-01
1.074125957489013672e+01 2.970000207424163818e-01
1.090909194946289062e+01 2.975000143051147461e-01
1.107692337036132812e+01 2.985000014305114746e-01
1.124475669860839844e+01 3.030000030994415283e-01
1.141258811950683594e+01 3.020000159740447998e-01
1.158042049407958984e+01 3.015000224113464355e-01
1.174825286865234375e+01 2.990000247955322266e-01
1.191608428955078125e+01 2.975000143051147461e-01
1.208391571044921875e+01 2.945000231266021729e-01
1.225174713134765625e+01 2.890000045299530029e-01
1.241958045959472656e+01 2.920000255107879639e-01
1.258741283416748047e+01 2.905000150203704834e-01
1.275524425506591797e+01 2.890000045299530029e-01
1.292307662963867188e+01 2.840000092983245850e-01
1.309090805053710938e+01 2.840000092983245850e-01
1.325874137878417969e+01 2.855000197887420654e-01
1.342657375335693359e+01 2.800000011920928955e-01
1.359440517425537109e+01 2.780000269412994385e-01
1.376223754882812500e+01 2.700000107288360596e-01
1.393006896972656250e+01 2.645000219345092773e-01
1.409790229797363281e+01 2.655000090599060059e-01
1.426573467254638672e+01 2.605000138282775879e-01
1.443356609344482422e+01 2.610000073909759521e-01
1.460139846801757812e+01 2.524999976158142090e-01
1.476922988891601562e+01 2.440000176429748535e-01
1.493706321716308594e+01 2.400000095367431641e-01
1.510489559173583984e+01 2.265000045299530029e-01
1.527272701263427734e+01 2.225000113248825073e-01
1.544055938720703125e+01 2.095000147819519043e-01
1.560839080810546875e+01 2.005000114440917969e-01
1.577622413635253906e+01 1.990000158548355103e-01
1.594405651092529297e+01 1.865000128746032715e-01
1.611188888549804688e+01 1.770000010728836060e-01
1.627972030639648438e+01 1.665000021457672119e-01
1.644755172729492188e+01 1.545000076293945312e-01
1.661538505554199219e+01 1.469999998807907104e-01
1.678321647644042969e+01 1.425000131130218506e-01
1.695104980468750000e+01 1.385000050067901611e-01
1.711888122558593750e+01 1.375000029802322388e-01
1.728671264648437500e+01 1.365000009536743164e-01
1.745454597473144531e+01 1.380000114440917969e-01
1.762237739562988281e+01 1.319999992847442627e-01
1.779021072387695312e+01 1.305000036954879761e-01
1.795804214477539062e+01 1.284999996423721313e-01
1.812587356567382812e+01 1.330000013113021851e-01
1.829370689392089844e+01 1.425000131130218506e-01
1.846153831481933594e+01 1.430000066757202148e-01
1.862937164306640625e+01 1.455000042915344238e-01
1.879720306396484375e+01 1.450000107288360596e-01
1.896503448486328125e+01 1.469999998807907104e-01
1.913286781311035156e+01 1.480000019073486328e-01
1.930069923400878906e+01 1.465000063180923462e-01
1.946853256225585938e+01 1.550000011920928955e-01
1.963636398315429688e+01 1.625000089406967163e-01
1.980419540405273438e+01 1.695000082254409790e-01
1.997202873229980469e+01 1.795000135898590088e-01
2.013986015319824219e+01 1.850000023841857910e-01
2.030769348144531250e+01 1.915000081062316895e-01
2.047552490234375000e+01 1.980000138282775879e-01
2.064335632324218750e+01 2.060000151395797729e-01
2.081118965148925781e+01 2.070000171661376953e-01
2.097902107238769531e+01 2.125000059604644775e-01
2.114685440063476562e+01 2.300000041723251343e-01
2.131468582153320312e+01 2.375000119209289551e-01
2.148251914978027344e+01 2.415000051259994507e-01
2.165035057067871094e+01 2.380000054836273193e-01
2.181818199157714844e+01 2.405000180006027222e-01
2.198601341247558594e+01 2.440000176429748535e-01
2.215384674072265625e+01 2.400000095367431641e-01
2.232167816162109375e+01 2.470000088214874268e-01
2.248950958251953125e+01 2.500000000000000000e-01
2.265734481811523438e+01 2.535000145435333252e-01
2.282517623901367188e+01 2.610000073909759521e-01
2.299300765991210938e+01 2.569999992847442627e-01
2.316084098815917969e+01 2.500000000000000000e-01
2.332867240905761719e+01 2.535000145435333252e-01
2.349650382995605469e+01 2.550000250339508057e-01
2.366433525085449219e+01 2.450000047683715820e-01
2.383216857910156250e+01 2.370000183582305908e-01
2.400000000000000000e+01 2.285000085830688477e-01


==> DataFigures/MPC_single_constraint_new.txt <==
0.000000000000000000e+00 2.524999976158142090e-01
1.678321808576583862e-01 2.420000135898590088e-01
3.356643617153167725e-01 2.345000058412551880e-01
5.034965276718139648e-01 2.295000106096267700e-01
6.713287234306335449e-01 2.215000092983245850e-01
8.391609191894531250e-01 2.140000164508819580e-01
1.006993055343627930e+00 2.045000046491622925e-01
1.174825191497802734e+00 1.910000145435333252e-01
1.342657446861267090e+00 1.730000078678131104e-01
1.510489702224731445e+00 1.585000008344650269e-01
1.678321838378906250e+00 1.465000063180923462e-01
1.846153974533081055e+00 1.300000101327896118e-01
2.013986110687255859e+00 1.295000016689300537e-01
2.181818485260009766e+00 1.275000125169754028e-01
2.349650382995605469e+00 1.395000070333480835e-01
2.517482757568359375e+00 1.500000059604644775e-01
2.685314893722534180e+00 1.500000059604644775e-01
2.853147029876708984e+00 1.485000103712081909e-01
3.020979404449462891e+00 1.485000103712081909e-01
3.188811302185058594e+00 1.555000096559524536e-01
3.356643676757812500e+00 1.585000008344650269e-01
3.524475812911987305e+00 1.585000008344650269e-01
3.692307949066162109e+00 1.585000008344650269e-01
3.860140323638916016e+00 1.585000008344650269e-01
4.027972221374511719e+00 1.670000106096267700e-01
4.195804595947265625e+00 1.700000017881393433e-01
4.363636970520019531e+00 1.695000082254409790e-01
4.531468868255615234e+00 1.760000139474868774e-01
4.699300765991210938e+00 1.780000030994415283e-01
4.867133140563964844e+00 1.765000075101852417e-01
5.034965515136718750e+00 1.940000057220458984e-01
5.202797889709472656e+00 2.070000171661376953e-01
5.370629787445068359e+00 2.225000113248825073e-01
5.538461685180664062e+00 2.390000075101852417e-01
5.706294059753417969e+00 2.555000185966491699e-01
5.874126434326171875e+00 2.610000073909759521e-01
6.041958808898925781e+00 2.785000205039978027e-01
6.209790706634521484e+00 3.010000288486480713e-01
6.377622604370117188e+00 3.315000236034393311e-01
6.545454978942871094e+00 3.540000021457672119e-01
6.713287353515625000e+00 3.780000209808349609e-01
6.881119728088378906e+00 4.040000140666961670e-01
7.048951625823974609e+00 4.250000119209289551e-01
7.216783523559570312e+00 4.580000340938568115e-01
7.384615898132324219e+00 4.805000126361846924e-01
7.552447795867919922e+00 4.935000240802764893e-01
7.720280647277832031e+00 5.020000338554382324e-01
7.888112545013427734e+00 5.049999952316284180e-01
8.055944442749023438e+00 5.015000104904174805e-01
8.223776817321777344e+00 4.950000345706939697e-01
8.391609191894531250e+00 4.840000271797180176e-01
8.559441566467285156e+00 4.530000090599060059e-01
8.727273941040039062e+00 4.095000326633453369e-01
8.895105361938476562e+00 3.475000262260437012e-01
9.062937736511230469e+00 2.810000181198120117e-01
9.230770111083984375e+00 2.605000138282775879e-01
9.398601531982421875e+00 2.465000152587890625e-01
9.566434860229492188e+00 2.400000095367431641e-01
9.734266281127929688e+00 2.345000058412551880e-01
9.902098655700683594e+00 2.250000089406967163e-01
1.006993103027343750e+01 2.185000032186508179e-01
1.023776245117187500e+01 2.105000168085098267e-01
1.040559577941894531e+01 2.140000164508819580e-01
1.057342720031738281e+01 2.095000147819519043e-01
1.074125957489013672e+01 2.030000090599060059e-01
1.090909194946289062e+01 2.075000107288360596e-01
1.107692337036132812e+01 2.350000143051147461e-01
1.124475669860839844e+01 2.500000000000000000e-01
1.141258811950683594e+01 2.730000019073486328e-01
1.158042049407958984e+01 2.935000061988830566e-01
1.174825286865234375e+01 3.090000152587890625e-01
1.191608428955078125e+01 3.230000138282775879e-01
1.208391571044921875e+01 3.350000083446502686e-01
1.225174713134765625e+01 3.375000059604644775e-01
1.241958045959472656e+01 3.335000276565551758e-01
1.258741283416748047e+01 3.310000300407409668e-01
1.275524425506591797e+01 3.215000033378601074e-01
1.292307662963867188e+01 3.145000040531158447e-01
1.309090805053710938e+01 3.065000176429748535e-01
1.325874137878417969e+01 3.010000288486480713e-01
1.342657375335693359e+01 2.870000004768371582e-01
1.359440517425537109e+01 2.745000123977661133e-01
1.376223754882812500e+01 2.500000000000000000e-01
1.393006896972656250e+01 2.415000051259994507e-01
1.409790229797363281e+01 2.320000082254409790e-01
1.426573467254638672e+01 2.270000129938125610e-01
1.443356609344482422e+01 2.215000092983245850e-01
1.460139846801757812e+01 2.110000103712081909e-01
1.476922988891601562e+01 1.935000121593475342e-01
1.493706321716308594e+01 1.895000040531158447e-01
1.510489559173583984e+01 1.830000132322311401e-01
1.527272701263427734e+01 1.770000010728836060e-01
1.544055938720703125e+01 1.640000045299530029e-01
1.560839080810546875e+01 1.530000120401382446e-01
1.577622413635253906e+01 1.455000042915344238e-01
1.594405651092529297e+01 1.405000090599060059e-01
1.611188888549804688e+01 1.385000050067901611e-01
1.627972030639648438e+01 1.345000118017196655e-01
1.644755172729492188e+01 1.390000134706497192e-01
1.661538505554199219e+01 1.370000094175338745e-01
1.678321647644042969e+01 1.330000013113021851e-01
1.695104980468750000e+01 1.340000033378601074e-01
1.711888122558593750e+01 1.340000033378601074e-01
1.728671264648437500e+01 1.345000118017196655e-01
1.745454597473144531e+01 1.330000013113021851e-01
1.762237739562988281e+01 1.415000110864639282e-01
1.779021072387695312e+01 1.390000134706497192e-01
1.795804214477539062e+01 1.440000087022781372e-01
1.812587356567382812e+01 1.475000083446502686e-01
1.829370689392089844e+01 1.465000063180923462e-01
1.846153831481933594e+01 1.525000035762786865e-01
1.862937164306640625e+01 1.545000076293945312e-01
1.879720306396484375e+01 1.590000092983245850e-01
1.896503448486328125e+01 1.530000120401382446e-01
1.913286781311035156e+01 1.575000137090682983e-01
1.930069923400878906e+01 1.690000146627426147e-01
1.946853256225585938e+01 1.855000108480453491e-01
1.963636398315429688e+01 1.885000020265579224e-01
1.980419540405273438e+01 2.000000029802322388e-01
1.997202873229980469e+01 2.130000144243240356e-01
2.013986015319824219e+01 2.300000041723251343e-01
2.030769348144531250e+01 2.360000163316726685e-01
2.047552490234375000e+01 2.415000051259994507e-01
2.064335632324218750e+01 2.545000016689300537e-01
2.081118965148925781e+01 2.530000209808349609e-01
2.097902107238769531e+01 2.635000050067901611e-01
2.114685440063476562e+01 2.715000212192535400e-01
2.131468582153320312e+01 2.680000066757202148e-01
2.148251914978027344e+01 2.710000276565551758e-01
2.165035057067871094e+01 2.725000083446502686e-01
2.181818199157714844e+01 2.639999985694885254e-01
2.198601341247558594e+01 2.575000226497650146e-01
2.215384674072265625e+01 2.460000067949295044e-01
2.232167816162109375e+01 2.420000135898590088e-01
2.248950958251953125e+01 2.330000102519989014e-01
2.265734481811523438e+01 2.325000166893005371e-01
2.282517623901367188e+01 2.350000143051147461e-01
2.299300765991210938e+01 2.245000153779983521e-01
2.316084098815917969e+01 2.180000096559524536e-01
2.332867240905761719e+01 2.170000076293945312e-01
2.349650382995605469e+01 2.140000164508819580e-01
2.366433525085449219e+01 2.075000107288360596e-01
2.383216857910156250e+01 1.995000094175338745e-01
2.400000000000000000e+01 1.925000101327896118e-01


==> DataFigures/MPC_single_constraint_short.txt <==
0.000000000000000000e+00 2.560000121593475342e-01
1.678321808576583862e-01 2.445000112056732178e-01
3.356643617153167725e-01 2.345000058412551880e-01
5.034965276718139648e-01 2.180000096559524536e-01
6.713287234306335449e-01 2.030000090599060059e-01
8.391609191894531250e-01 1.910000145435333252e-01
1.006993055343627930e+00 1.795000135898590088e-01
1.174825191497802734e+00 1.720000058412551880e-01
1.342657446861267090e+00 1.610000133514404297e-01
1.510489702224731445e+00 1.469999998807907104e-01
1.678321838378906250e+00 1.305000036954879761e-01
1.846153974533081055e+00 1.130000054836273193e-01
2.013986110687255859e+00 1.160000041127204895e-01
2.181818485260009766e+00 1.070000082254409790e-01
2.349650382995605469e+00 1.080000028014183044e-01
2.517482757568359375e+00 1.100000068545341492e-01
2.685314893722534180e+00 1.080000028014183044e-01
2.853147029876708984e+00 1.055000051856040955e-01
3.020979404449462891e+00 1.020000055432319641e-01
3.188811302185058594e+00 1.005000025033950806e-01
3.356643676757812500e+00 9.550000727176666260e-02
3.524475812911987305e+00 9.450000524520874023e-02
3.692307949066162109e+00 9.200000762939453125e-02
3.860140323638916016e+00 9.050000458955764771e-02
4.027972221374511719e+00 9.050000458955764771e-02
4.195804595947265625e+00 9.250000119209289551e-02
4.363636970520019531e+00 8.850000053644180298e-02
4.531468868255615234e+00 9.700000286102294922e-02
4.699300765991210938e+00 1.105000078678131104e-01
4.867133140563964844e+00 1.235000044107437134e-01
5.034965515136718750e+00 1.530000120401382446e-01
5.202797889709472656e+00 1.865000128746032715e-01
5.370629787445068359e+00 2.245000153779983521e-01
5.538461685180664062e+00 2.760000228881835938e-01
5.706294059753417969e+00 3.345000147819519043e-01
5.874126434326171875e+00 3.950000107288360596e-01
6.041958808898925781e+00 4.720000326633453369e-01
6.209790706634521484e+00 5.420000553131103516e-01
6.377622604370117188e+00 5.990000367164611816e-01
6.545454978942871094e+00 6.490000486373901367e-01
6.713287353515625000e+00 6.545000076293945312e-01
6.881119728088378906e+00 6.535000205039978027e-01
7.048951625823974609e+00 6.255000233650207520e-01
7.216783523559570312e+00 5.925000309944152832e-01
7.384615898132324219e+00 5.735000371932983398e-01
7.552447795867919922e+00 5.390000343322753906e-01
7.720280647277832031e+00 5.195000171661376953e-01
7.888112545013427734e+00 5.010000467300415039e-01
8.055944442749023438e+00 4.810000360012054443e-01
8.223776817321777344e+00 4.470000267028808594e-01
8.391609191894531250e+00 4.295000135898590088e-01
8.559441566467285156e+00 4.035000205039978027e-01
8.727273941040039062e+00 3.565000295639038086e-01
8.895105361938476562e+00 2.965000271797180176e-01
9.062937736511230469e+00 2.370000183582305908e-01
9.230770111083984375e+00 2.120000123977661133e-01
9.398601531982421875e+00 2.085000127553939819e-01
9.566434860229492188e+00 2.025000154972076416e-01
9.734266281127929688e+00 2.030000090599060059e-01
9.902098655700683594e+00 1.975000053644180298e-01
1.006993103027343750e+01 2.010000050067901611e-01
1.023776245117187500e+01 2.015000134706497192e-01
1.040559577941894531e+01 1.990000158548355103e-01
1.057342720031738281e+01 2.035000026226043701e-01
1.074125957489013672e+01 2.020000070333480835e-01
1.090909194946289062e+01 2.030000090599060059e-01
1.107692337036132812e+01 2.175000160932540894e-01
1.124475669860839844e+01 2.255000174045562744e-01
1.141258811950683594e+01 2.345000058412551880e-01
1.158042049407958984e+01 2.475000172853469849e-01
1.174825286865234375e+01 2.520000040531158447e-01
1.191608428955078125e+01 2.500000000000000000e-01
1.208391571044921875e+01 2.485000044107437134e-01
1.225174713134765625e+01 2.540000081062316895e-01
1.241958045959472656e+01 2.555000185966491699e-01
1.258741283416748047e+01 2.475000172853469849e-01
1.275524425506591797e+01 2.415000051259994507e-01
1.292307662963867188e+01 2.350000143051147461e-01
1.309090805053710938e+01 2.400000095367431641e-01
1.325874137878417969e+01 2.340000122785568237e-01
1.342657375335693359e+01 2.235000133514404297e-01
1.359440517425537109e+01 2.160000056028366089e-01
1.376223754882812500e+01 2.195000052452087402e-01
1.393006896972656250e+01 2.160000056028366089e-01
1.409790229797363281e+01 2.045000046491622925e-01
1.426573467254638672e+01 2.045000046491622925e-01
1.443356609344482422e+01 2.040000110864639282e-01
1.460139846801757812e+01 2.040000110864639282e-01
1.476922988891601562e+01 2.025000154972076416e-01
1.493706321716308594e+01 2.010000050067901611e-01
1.510489559173583984e+01 1.965000033378601074e-01
1.527272701263427734e+01 1.925000101327896118e-01
1.544055938720703125e+01 1.850000023841857910e-01
1.560839080810546875e+01 1.790000051259994507e-01
1.577622413635253906e+01 1.740000098943710327e-01
1.594405651092529297e+01 1.705000102519989014e-01
1.611188888549804688e+01 1.620000004768371582e-01
1.627972030639648438e+01 1.600000113248825073e-01
1.644755172729492188e+01 1.530000120401382446e-01
1.661538505554199219e+01 1.540000140666961670e-01
1.678321647644042969e+01 1.485000103712081909e-01
1.695104980468750000e+01 1.430000066757202148e-01
1.711888122558593750e+01 1.400000005960464478e-01
1.728671264648437500e+01 1.410000026226043701e-01
1.745454597473144531e+01 1.450000107288360596e-01
1.762237739562988281e+01 1.425000131130218506e-01
1.779021072387695312e+01 1.405000090599060059e-01
1.795804214477539062e+01 1.469999998807907104e-01
1.812587356567382812e+01 1.620000004768371582e-01
1.829370689392089844e+01 1.720000058412551880e-01
1.846153831481933594e+01 1.770000010728836060e-01
1.862937164306640625e+01 1.775000095367431641e-01
1.879720306396484375e+01 1.785000115633010864e-01
1.896503448486328125e+01 1.885000020265579224e-01
1.913286781311035156e+01 2.045000046491622925e-01
1.930069923400878906e+01 2.170000076293945312e-01
1.946853256225585938e+01 2.255000174045562744e-01
1.963636398315429688e+01 2.350000143051147461e-01
1.980419540405273438e+01 2.435000091791152954e-01
1.997202873229980469e+01 2.520000040531158447e-01
2.013986015319824219e+01 2.560000121593475342e-01
2.030769348144531250e+01 2.645000219345092773e-01
2.047552490234375000e+01 2.665000259876251221e-01
2.064335632324218750e+01 2.665000259876251221e-01
2.081118965148925781e+01 2.690000236034393311e-01
2.097902107238769531e+01 2.725000083446502686e-01
2.114685440063476562e+01 2.715000212192535400e-01
2.131468582153320312e+01 2.655000090599060059e-01
2.148251914978027344e+01 2.625000178813934326e-01
2.165035057067871094e+01 2.575000226497650146e-01
2.181818199157714844e+01 2.500000000000000000e-01
2.198601341247558594e+01 2.385000139474868774e-01
2.215384674072265625e+01 2.345000058412551880e-01
2.232167816162109375e+01 2.310000061988830566e-01
2.248950958251953125e+01 2.250000089406967163e-01
2.265734481811523438e+01 2.300000041723251343e-01
2.282517623901367188e+01 2.310000061988830566e-01
2.299300765991210938e+01 2.155000120401382446e-01
2.316084098815917969e+01 2.080000042915344238e-01
2.332867240905761719e+01 2.005000114440917969e-01
2.349650382995605469e+01 2.035000026226043701e-01
2.366433525085449219e+01 1.980000138282775879e-01
2.383216857910156250e+01 1.905000060796737671e-01
2.400000000000000000e+01 1.885000020265579224e-01


==> DataFigures/Mean_Field_tracking.txt <==
0.000000000000000000e+00 2.360008507966995239e-01
1.678321808576583862e-01 2.192330062389373779e-01
3.356643617153167725e-01 2.144009917974472046e-01
5.034965276718139648e-01 1.991425156593322754e-01
6.713287234306335449e-01 1.876401901245117188e-01
8.391609191894531250e-01 1.770050078630447388e-01
1.006993055343627930e+00 1.652916967868804932e-01
1.174825191497802734e+00 1.535957902669906616e-01
1.342657446861267090e+00 1.490521878004074097e-01
1.510489702224731445e+00 1.470762789249420166e-01
1.678321838378906250e+00 1.433819681406021118e-01
1.846153974533081055e+00 1.385028660297393799e-01
2.013986110687255859e+00 1.413290351629257202e-01
2.181818485260009766e+00 1.388659328222274780e-01
2.349650382995605469e+00 1.391279548406600952e-01
2.517482757568359375e+00 1.423593312501907349e-01
2.685314893722534180e+00 1.415773481130599976e-01
2.853147029876708984e+00 1.424758434295654297e-01
3.020979404449462891e+00 1.471927762031555176e-01
3.188811302185058594e+00 1.548937410116195679e-01
3.356643676757812500e+00 1.610773503780364990e-01
3.524475812911987305e+00 1.625995934009552002e-01
3.692307949066162109e+00 1.721520274877548218e-01
3.860140323638916016e+00 1.785391718149185181e-01
4.027972221374511719e+00 1.927445530891418457e-01
4.195804595947265625e+00 2.004480957984924316e-01
4.363636970520019531e+00 2.075710743665695190e-01
4.531468868255615234e+00 2.160101234912872314e-01
4.699300765991210938e+00 2.306461185216903687e-01
4.867133140563964844e+00 2.428080290555953979e-01
5.034965515136718750e+00 2.584601044654846191e-01
5.202797889709472656e+00 2.708579897880554199e-01
5.370629787445068359e+00 2.862557768821716309e-01
5.538461685180664062e+00 2.967967092990875244e-01
5.706294059753417969e+00 3.105151057243347168e-01
5.874126434326171875e+00 3.247364163398742676e-01
6.041958808898925781e+00 3.306962549686431885e-01
6.209790706634521484e+00 3.416326344013214111e-01
6.377622604370117188e+00 3.566691577434539795e-01
6.545454978942871094e+00 3.636214435100555420e-01
6.713287353515625000e+00 3.819050490856170654e-01
6.881119728088378906e+00 3.893451690673828125e-01
7.048951625823974609e+00 3.979082703590393066e-01
7.216783523559570312e+00 4.016016125679016113e-01
7.384615898132324219e+00 4.150697886943817139e-01
7.552447795867919922e+00 4.170119166374206543e-01
7.720280647277832031e+00 4.208883643150329590e-01
7.888112545013427734e+00 4.259960949420928955e-01
8.055944442749023438e+00 4.324055016040802002e-01
8.223776817321777344e+00 4.285711348056793213e-01
8.391609191894531250e+00 4.384577870368957520e-01
8.559441566467285156e+00 4.357613325119018555e-01
8.727273941040039062e+00 4.335239529609680176e-01
8.895105361938476562e+00 4.342890381813049316e-01
9.062937736511230469e+00 4.324122965335845947e-01
9.230770111083984375e+00 4.245575666427612305e-01
9.398601531982421875e+00 4.202513992786407471e-01
9.566434860229492188e+00 4.156879484653472900e-01
9.734266281127929688e+00 4.088664352893829346e-01
9.902098655700683594e+00 3.997503221035003662e-01
1.006993103027343750e+01 3.945831656455993652e-01
1.023776245117187500e+01 3.814033567905426025e-01
1.040559577941894531e+01 3.736143708229064941e-01
1.057342720031738281e+01 3.634739220142364502e-01
1.074125957489013672e+01 3.493324518203735352e-01
1.090909194946289062e+01 3.365083932876586914e-01
1.107692337036132812e+01 3.314183354377746582e-01
1.124475669860839844e+01 3.106790482997894287e-01
1.141258811950683594e+01 2.931377291679382324e-01
1.158042049407958984e+01 2.866677343845367432e-01
1.174825286865234375e+01 2.751156687736511230e-01
1.191608428955078125e+01 2.628486454486846924e-01
1.208391571044921875e+01 2.548413574695587158e-01
1.225174713134765625e+01 2.491706907749176025e-01
1.241958045959472656e+01 2.464295476675033569e-01
1.258741283416748047e+01 2.378841191530227661e-01
1.275524425506591797e+01 2.351495623588562012e-01
1.292307662963867188e+01 2.234846949577331543e-01
1.309090805053710938e+01 2.205573171377182007e-01
1.325874137878417969e+01 2.161347866058349609e-01
1.342657375335693359e+01 2.087525576353073120e-01
1.359440517425537109e+01 1.953728944063186646e-01
1.376223754882812500e+01 1.913380622863769531e-01
1.393006896972656250e+01 1.848143190145492554e-01
1.409790229797363281e+01 1.771423667669296265e-01
1.426573467254638672e+01 1.730041503906250000e-01
1.443356609344482422e+01 1.623882502317428589e-01
1.460139846801757812e+01 1.602366119623184204e-01
1.476922988891601562e+01 1.580247282981872559e-01
1.493706321716308594e+01 1.529530286788940430e-01
1.510489559173583984e+01 1.434274911880493164e-01
1.527272701263427734e+01 1.401408612728118896e-01
1.544055938720703125e+01 1.383711397647857666e-01
1.560839080810546875e+01 1.360400319099426270e-01
1.577622413635253906e+01 1.295438259840011597e-01
1.594405651092529297e+01 1.304644495248794556e-01
1.611188888549804688e+01 1.288167387247085571e-01
1.627972030639648438e+01 1.265617311000823975e-01
1.644755172729492188e+01 1.252188235521316528e-01
1.661538505554199219e+01 1.273057311773300171e-01
1.678321647644042969e+01 1.271764785051345825e-01
1.695104980468750000e+01 1.285088509321212769e-01
1.711888122558593750e+01 1.294762790203094482e-01
1.728671264648437500e+01 1.309104263782501221e-01
1.745454597473144531e+01 1.344962418079376221e-01
1.762237739562988281e+01 1.370497643947601318e-01
1.779021072387695312e+01 1.402814835309982300e-01
1.795804214477539062e+01 1.435540765523910522e-01
1.812587356567382812e+01 1.487550884485244751e-01
1.829370689392089844e+01 1.532804965972900391e-01
1.846153831481933594e+01 1.587664037942886353e-01
1.862937164306640625e+01 1.638876050710678101e-01
1.879720306396484375e+01 1.694317311048507690e-01
1.896503448486328125e+01 1.753684133291244507e-01
1.913286781311035156e+01 1.813961416482925415e-01
1.930069923400878906e+01 1.855960041284561157e-01
1.946853256225585938e+01 1.924563795328140259e-01
1.963636398315429688e+01 1.978424042463302612e-01
1.980419540405273438e+01 2.012422382831573486e-01
1.997202873229980469e+01 2.081129103899002075e-01
2.013986015319824219e+01 2.153234630823135376e-01
2.030769348144531250e+01 2.218038588762283325e-01
2.047552490234375000e+01 2.281934469938278198e-01
2.064335632324218750e+01 2.328479290008544922e-01
2.081118965148925781e+01 2.394878715276718140e-01
2.097902107238769531e+01 2.436349987983703613e-01
2.114685440063476562e+01 2.483994215726852417e-01
2.131468582153320312e+01 2.552821636199951172e-01
2.148251914978027344e+01 2.588724195957183838e-01
2.165035057067871094e+01 2.628199458122253418e-01
2.181818199157714844e+01 2.648656964302062988e-01
2.198601341247558594e+01 2.651579380035400391e-01
2.215384674072265625e+01 2.690266072750091553e-01
2.232167816162109375e+01 2.716169357299804688e-01
2.248950958251953125e+01 2.725895643234252930e-01
2.265734481811523438e+01 2.719892263412475586e-01
2.282517623901367188e+01 2.709944546222686768e-01
2.299300765991210938e+01 2.691008150577545166e-01
2.316084098815917969e+01 2.681181430816650391e-01
2.332867240905761719e+01 2.659161388874053955e-01
2.349650382995605469e+01 2.629020512104034424e-01
2.366433525085449219e+01 2.609946727752685547e-01
2.383216857910156250e+01 2.553986310958862305e-01
2.400000000000000000e+01 2.455186545848846436e-01


==> DataFigures/Mean_Field_tracking_het.txt <==
0.000000000000000000e+00 2.526618838310241699e-01
1.678321808576583862e-01 2.383771836757659912e-01
3.356643617153167725e-01 2.322400808334350586e-01
5.034965276718139648e-01 2.189223468303680420e-01
6.713287234306335449e-01 2.096683233976364136e-01
8.391609191894531250e-01 2.025566250085830688e-01
1.006993055343627930e+00 1.921137571334838867e-01
1.174825191497802734e+00 1.771134138107299805e-01
1.342657446861267090e+00 1.689009964466094971e-01
1.510489702224731445e+00 1.633485257625579834e-01
1.678321838378906250e+00 1.593430936336517334e-01
1.846153974533081055e+00 1.568265706300735474e-01
2.013986110687255859e+00 1.557775884866714478e-01
2.181818485260009766e+00 1.536428630352020264e-01
2.349650382995605469e+00 1.517555713653564453e-01
2.517482757568359375e+00 1.539145410060882568e-01
2.685314893722534180e+00 1.549664586782455444e-01
2.853147029876708984e+00 1.520750969648361206e-01
3.020979404449462891e+00 1.513233184814453125e-01
3.188811302185058594e+00 1.539830565452575684e-01
3.356643676757812500e+00 1.565120369195938110e-01
3.524475812911987305e+00 1.625454425811767578e-01
3.692307949066162109e+00 1.672063618898391724e-01
3.860140323638916016e+00 1.788167357444763184e-01
4.027972221374511719e+00 1.863379031419754028e-01
4.195804595947265625e+00 1.923909634351730347e-01
4.363636970520019531e+00 2.016391009092330933e-01
4.531468868255615234e+00 2.119325846433639526e-01
4.699300765991210938e+00 2.268021255731582642e-01
4.867133140563964844e+00 2.432675659656524658e-01
5.034965515136718750e+00 2.565922439098358154e-01
5.202797889709472656e+00 2.706674039363861084e-01
5.370629787445068359e+00 2.830297648906707764e-01
5.538461685180664062e+00 3.006476461887359619e-01
5.706294059753417969e+00 3.139415383338928223e-01
5.874126434326171875e+00 3.266717195510864258e-01
6.041958808898925781e+00 3.386774957180023193e-01
6.209790706634521484e+00 3.521860837936401367e-01
6.377622604370117188e+00 3.661049902439117432e-01
6.545454978942871094e+00 3.783400654792785645e-01
6.713287353515625000e+00 3.909091651439666748e-01
6.881119728088378906e+00 4.003101587295532227e-01
7.048951625823974609e+00 4.127744138240814209e-01
7.216783523559570312e+00 4.184367060661315918e-01
7.384615898132324219e+00 4.269619286060333252e-01
7.552447795867919922e+00 4.334578812122344971e-01
7.720280647277832031e+00 4.415591955184936523e-01
7.888112545013427734e+00 4.468317329883575439e-01
8.055944442749023438e+00 4.514068365097045898e-01
8.223776817321777344e+00 4.530199766159057617e-01
8.391609191894531250e+00 4.583354294300079346e-01
8.559441566467285156e+00 4.594219326972961426e-01
8.727273941040039062e+00 4.599705934524536133e-01
8.895105361938476562e+00 4.571848809719085693e-01
9.062937736511230469e+00 4.500696063041687012e-01
9.230770111083984375e+00 4.414091110229492188e-01
9.398601531982421875e+00 4.342357814311981201e-01
9.566434860229492188e+00 4.255985915660858154e-01
9.734266281127929688e+00 4.143807590007781982e-01
9.902098655700683594e+00 4.014220833778381348e-01
1.006993103027343750e+01 3.898865878582000732e-01
1.023776245117187500e+01 3.801396191120147705e-01
1.040559577941894531e+01 3.676445782184600830e-01
1.057342720031738281e+01 3.555113375186920166e-01
1.074125957489013672e+01 3.431551754474639893e-01
1.090909194946289062e+01 3.303468525409698486e-01
1.107692337036132812e+01 3.196330964565277100e-01
1.124475669860839844e+01 3.079319596290588379e-01
1.141258811950683594e+01 2.990097403526306152e-01
1.158042049407958984e+01 2.885881960391998291e-01
1.174825286865234375e+01 2.766655385494232178e-01
1.191608428955078125e+01 2.654592990875244141e-01
1.208391571044921875e+01 2.598345875740051270e-01
1.225174713134765625e+01 2.548451125621795654e-01
1.241958045959472656e+01 2.518548965454101562e-01
1.258741283416748047e+01 2.457286864519119263e-01
1.275524425506591797e+01 2.387492805719375610e-01
1.292307662963867188e+01 2.344080358743667603e-01
1.309090805053710938e+01 2.289593219757080078e-01
1.325874137878417969e+01 2.229650914669036865e-01
1.342657375335693359e+01 2.174453437328338623e-01
1.359440517425537109e+01 2.106993198394775391e-01
1.376223754882812500e+01 2.049814015626907349e-01
1.393006896972656250e+01 1.990140825510025024e-01
1.409790229797363281e+01 1.920826733112335205e-01
1.426573467254638672e+01 1.858778744935989380e-01
1.443356609344482422e+01 1.804949790239334106e-01
1.460139846801757812e+01 1.749595552682876587e-01
1.476922988891601562e+01 1.668747961521148682e-01
1.493706321716308594e+01 1.598665863275527954e-01
1.510489559173583984e+01 1.556190848350524902e-01
1.527272701263427734e+01 1.497505903244018555e-01
1.544055938720703125e+01 1.474731713533401489e-01
1.560839080810546875e+01 1.429178863763809204e-01
1.577622413635253906e+01 1.393111199140548706e-01
1.594405651092529297e+01 1.361335963010787964e-01
1.611188888549804688e+01 1.333448290824890137e-01
1.627972030639648438e+01 1.322578936815261841e-01
1.644755172729492188e+01 1.311201304197311401e-01
1.661538505554199219e+01 1.320004016160964966e-01
1.678321647644042969e+01 1.334148794412612915e-01
1.695104980468750000e+01 1.354276835918426514e-01
1.711888122558593750e+01 1.368739753961563110e-01
1.728671264648437500e+01 1.390319615602493286e-01
1.745454597473144531e+01 1.404568552970886230e-01
1.762237739562988281e+01 1.431930065155029297e-01
1.779021072387695312e+01 1.470767557621002197e-01
1.795804214477539062e+01 1.496564447879791260e-01
1.812587356567382812e+01 1.535998582839965820e-01
1.829370689392089844e+01 1.600442826747894287e-01
1.846153831481933594e+01 1.658382415771484375e-01
1.862937164306640625e+01 1.707936674356460571e-01
1.879720306396484375e+01 1.771305650472640991e-01
1.896503448486328125e+01 1.822437644004821777e-01
1.913286781311035156e+01 1.876202225685119629e-01
1.930069923400878906e+01 1.932503283023834229e-01
1.946853256225585938e+01 1.967114359140396118e-01
1.963636398315429688e+01 2.026131153106689453e-01
1.980419540405273438e+01 2.099430263042449951e-01
1.997202873229980469e+01 2.173362225294113159e-01
2.013986015319824219e+01 2.224792987108230591e-01
2.030769348144531250e+01 2.275973856449127197e-01
2.047552490234375000e+01 2.326082289218902588e-01
2.064335632324218750e+01 2.388481348752975464e-01
2.081118965148925781e+01 2.432482391595840454e-01
2.097902107238769531e+01 2.485827505588531494e-01
2.114685440063476562e+01 2.518371641635894775e-01
2.131468582153320312e+01 2.545848190784454346e-01
2.148251914978027344e+01 2.595184445381164551e-01
2.165035057067871094e+01 2.610575854778289795e-01
2.181818199157714844e+01 2.648184597492218018e-01
2.198601341247558594e+01 2.676052749156951904e-01
2.215384674072265625e+01 2.690840065479278564e-01
2.232167816162109375e+01 2.704978585243225098e-01
2.248950958251953125e+01 2.700329124927520752e-01
2.265734481811523438e+01 2.710818052291870117e-01
2.282517623901367188e+01 2.709222137928009033e-01
2.299300765991210938e+01 2.700115442276000977e-01
2.316084098815917969e+01 2.696866095066070557e-01
2.332867240905761719e+01 2.697323560714721680e-01
2.349650382995605469e+01 2.658816576004028320e-01
2.366433525085449219e+01 2.641353607177734375e-01
2.383216857910156250e+01 2.603124380111694336e-01
2.400000000000000000e+01 2.576489150524139404e-01


==> DataFigures/Signal_to_track.txt <==
0.000000000000000000e+00 2.511771321296691895e-01
1.678321808576583862e-01 2.386109530925750732e-01
3.356643617153167725e-01 2.264413684606552124e-01
5.034965276718139648e-01 2.147623002529144287e-01
6.713287234306335449e-01 2.036638259887695312e-01
8.391609191894531250e-01 1.932316720485687256e-01
1.006993055343627930e+00 1.835463047027587891e-01
1.174825191497802734e+00 1.746824979782104492e-01
1.342657446861267090e+00 1.667086035013198853e-01
1.510489702224731445e+00 1.596861928701400757e-01
1.678321838378906250e+00 1.536694914102554321e-01
1.846153974533081055e+00 1.487048864364624023e-01
2.013986110687255859e+00 1.448307037353515625e-01
2.181818485260009766e+00 1.420768350362777710e-01
2.349650382995605469e+00 1.404645442962646484e-01
2.517482757568359375e+00 1.400062739849090576e-01
2.685314893722534180e+00 1.407055556774139404e-01
2.853147029876708984e+00 1.425569951534271240e-01
3.020979404449462891e+00 1.455463021993637085e-01
3.188811302185058594e+00 1.496504098176956177e-01
3.356643676757812500e+00 1.548376679420471191e-01
3.524475812911987305e+00 1.610679775476455688e-01
3.692307949066162109e+00 1.682933121919631958e-01
3.860140323638916016e+00 1.764579117298126221e-01
4.027972221374511719e+00 1.854987442493438721e-01
4.195804595947265625e+00 1.953460574150085449e-01
4.363636970520019531e+00 2.059238553047180176e-01
4.531468868255615234e+00 2.171505093574523926e-01
4.699300765991210938e+00 2.289393544197082520e-01
4.867133140563964844e+00 2.411994040012359619e-01
5.034965515136718750e+00 2.538360953330993652e-01
5.202797889709472656e+00 2.667518854141235352e-01
5.370629787445068359e+00 2.798470556735992432e-01
5.538461685180664062e+00 2.930205762386322021e-01
5.706294059753417969e+00 3.061708211898803711e-01
5.874126434326171875e+00 3.191962540149688721e-01
6.041958808898925781e+00 3.319963812828063965e-01
6.209790706634521484e+00 3.444723486900329590e-01
6.377622604370117188e+00 3.565279841423034668e-01
6.545454978942871094e+00 3.680701851844787598e-01
6.713287353515625000e+00 3.790099322795867920e-01
6.881119728088378906e+00 3.892627358436584473e-01
7.048951625823974609e+00 3.987494707107543945e-01
7.216783523559570312e+00 4.073969721794128418e-01
7.384615898132324219e+00 4.151384234428405762e-01
7.552447795867919922e+00 4.219141900539398193e-01
7.720280647277832031e+00 4.276719689369201660e-01
7.888112545013427734e+00 4.323672056198120117e-01
8.055944442749023438e+00 4.359637796878814697e-01
8.223776817321777344e+00 4.384338855743408203e-01
8.391609191894531250e+00 4.397584795951843262e-01
8.559441566467285156e+00 4.399273395538330078e-01
8.727273941040039062e+00 4.389391541481018066e-01
8.895105361938476562e+00 4.368015825748443604e-01
9.062937736511230469e+00 4.335310459136962891e-01
9.230770111083984375e+00 4.291529059410095215e-01
9.398601531982421875e+00 4.237008094787597656e-01
9.566434860229492188e+00 4.172168672084808350e-01
9.734266281127929688e+00 4.097512066364288330e-01
9.902098655700683594e+00 4.013613760471343994e-01
1.006993103027343750e+01 3.921121060848236084e-01
1.023776245117187500e+01 3.820748627185821533e-01
1.040559577941894531e+01 3.713269233703613281e-01
1.057342720031738281e+01 3.599514365196228027e-01
1.074125957489013672e+01 3.480361402034759521e-01
1.090909194946289062e+01 3.356728553771972656e-01
1.107692337036132812e+01 3.229572176933288574e-01
1.124475669860839844e+01 3.099871873855590820e-01
1.141258811950683594e+01 2.968628704547882080e-01
1.158042049407958984e+01 2.836856842041015625e-01
1.174825286865234375e+01 2.705571055412292480e-01
1.191608428955078125e+01 2.575786113739013672e-01
1.208391571044921875e+01 2.515949904918670654e-01
1.225174713134765625e+01 2.472440749406814575e-01
1.241958045959472656e+01 2.425285428762435913e-01
1.258741283416748047e+01 2.374847978353500366e-01
1.275524425506591797e+01 2.321517765522003174e-01
1.292307662963867188e+01 2.265706211328506470e-01
1.309090805053710938e+01 2.207844555377960205e-01
1.325874137878417969e+01 2.148378491401672363e-01
1.342657375335693359e+01 2.087766975164413452e-01
1.359440517425537109e+01 2.026478797197341919e-01
1.376223754882812500e+01 1.964986026287078857e-01
1.393006896972656250e+01 1.903763413429260254e-01
1.409790229797363281e+01 1.843283474445343018e-01
1.426573467254638672e+01 1.784013062715530396e-01
1.443356609344482422e+01 1.726409643888473511e-01
1.460139846801757812e+01 1.670917421579360962e-01
1.476922988891601562e+01 1.617964804172515869e-01
1.493706321716308594e+01 1.567960679531097412e-01
1.510489559173583984e+01 1.521290540695190430e-01
1.527272701263427734e+01 1.478314697742462158e-01
1.544055938720703125e+01 1.439365148544311523e-01
1.560839080810546875e+01 1.404742300510406494e-01
1.577622413635253906e+01 1.374712884426116943e-01
1.594405651092529297e+01 1.349509209394454956e-01
1.611188888549804688e+01 1.329325735569000244e-01
1.627972030639648438e+01 1.314317882061004639e-01
1.644755172729492188e+01 1.304601877927780151e-01
1.661538505554199219e+01 1.300252377986907959e-01
1.678321647644042969e+01 1.301303058862686157e-01
1.695104980468750000e+01 1.307745873928070068e-01
1.711888122558593750e+01 1.319531202316284180e-01
1.728671264648437500e+01 1.336567699909210205e-01
1.745454597473144531e+01 1.358724236488342285e-01
1.762237739562988281e+01 1.385829448699951172e-01
1.779021072387695312e+01 1.417674720287322998e-01
1.795804214477539062e+01 1.454014182090759277e-01
1.812587356567382812e+01 1.494566947221755981e-01
1.829370689392089844e+01 1.539020538330078125e-01
1.846153831481933594e+01 1.587031334638595581e-01
1.862937164306640625e+01 1.638229191303253174e-01
1.879720306396484375e+01 1.692219376564025879e-01
1.896503448486328125e+01 1.748584210872650146e-01
1.913286781311035156e+01 1.806890070438385010e-01
1.930069923400878906e+01 1.866685450077056885e-01
1.946853256225585938e+01 1.927509754896163940e-01
1.963636398315429688e+01 1.988894045352935791e-01
1.980419540405273438e+01 2.050363570451736450e-01
1.997202873229980469e+01 2.111444920301437378e-01
2.013986015319824219e+01 2.171665579080581665e-01
2.030769348144531250e+01 2.230562120676040649e-01
2.047552490234375000e+01 2.287678718566894531e-01
2.064335632324218750e+01 2.342575192451477051e-01
2.081118965148925781e+01 2.394828349351882935e-01
2.097902107238769531e+01 2.444034069776535034e-01
2.114685440063476562e+01 2.489813566207885742e-01
2.131468582153320312e+01 2.531812489032745361e-01
2.148251914978027344e+01 2.569707632064819336e-01
2.165035057067871094e+01 2.603205740451812744e-01
2.181818199157714844e+01 2.632048726081848145e-01
2.198601341247558594e+01 2.656013965606689453e-01
2.215384674072265625e+01 2.674916982650756836e-01
2.232167816162109375e+01 2.688610851764678955e-01
2.248950958251953125e+01 2.696990668773651123e-01
2.265734481811523438e+01 2.699991762638092041e-01
2.282517623901367188e+01 2.697590589523315430e-01
2.299300765991210938e+01 2.689805924892425537e-01
2.316084098815917969e+01 2.676697671413421631e-01
2.332867240905761719e+01 2.658367156982421875e-01
2.349650382995605469e+01 2.634956240653991699e-01
2.366433525085449219e+01 2.606644630432128906e-01
2.383216857910156250e+01 2.573651075363159180e-01
2.400000000000000000e+01 2.536230981349945068e-01


==> DataFigures/Tmax.txt <==
0.000000000000000000e+00 6.500000000000000000e+01
1.678321678321678390e-01 6.500000000000000000e+01
3.356643356643356779e-01 6.500000000000000000e+01
5.034965034965035446e-01 6.500000000000000000e+01
6.713286713286713558e-01 6.500000000000000000e+01
8.391608391608391671e-01 6.500000000000000000e+01
1.006993006993007089e+00 6.500000000000000000e+01
1.174825174825175012e+00 6.500000000000000000e+01
1.342657342657342712e+00 6.500000000000000000e+01
1.510489510489510412e+00 6.500000000000000000e+01
1.678321678321678334e+00 6.500000000000000000e+01
1.846153846153846256e+00 6.500000000000000000e+01
2.013986013986014179e+00 6.500000000000000000e+01
2.181818181818181657e+00 6.500000000000000000e+01
2.349650349650350023e+00 6.500000000000000000e+01
2.517482517482517501e+00 6.500000000000000000e+01
2.685314685314685423e+00 6.500000000000000000e+01
2.853146853146853346e+00 6.500000000000000000e+01
3.020979020979020824e+00 6.500000000000000000e+01
3.188811188811188746e+00 6.500000000000000000e+01
3.356643356643356668e+00 6.500000000000000000e+01
3.524475524475525035e+00 6.500000000000000000e+01
3.692307692307692513e+00 6.500000000000000000e+01
3.860139860139860435e+00 6.500000000000000000e+01
4.027972027972028357e+00 6.500000000000000000e+01
4.195804195804195835e+00 6.500000000000000000e+01
4.363636363636363313e+00 6.500000000000000000e+01
4.531468531468531680e+00 6.500000000000000000e+01
4.699300699300700046e+00 6.500000000000000000e+01
4.867132867132867524e+00 6.500000000000000000e+01
5.034965034965035002e+00 6.500000000000000000e+01
5.202797202797203369e+00 6.500000000000000000e+01
5.370629370629370847e+00 6.500000000000000000e+01
5.538461538461538325e+00 6.500000000000000000e+01
5.706293706293706691e+00 6.500000000000000000e+01
5.874125874125874169e+00 6.500000000000000000e+01
6.041958041958041647e+00 6.500000000000000000e+01
6.209790209790210014e+00 6.500000000000000000e+01
6.377622377622377492e+00 6.500000000000000000e+01
6.545454545454544970e+00 6.500000000000000000e+01
6.713286713286713336e+00 6.500000000000000000e+01
6.881118881118881703e+00 6.500000000000000000e+01
7.048951048951050069e+00 6.500000000000000000e+01
7.216783216783217547e+00 6.500000000000000000e+01
7.384615384615385025e+00 6.500000000000000000e+01
7.552447552447553392e+00 6.500000000000000000e+01
7.720279720279720870e+00 6.500000000000000000e+01
7.888111888111888348e+00 6.500000000000000000e+01
8.055944055944056714e+00 6.500000000000000000e+01
8.223776223776223304e+00 6.500000000000000000e+01
8.391608391608391671e+00 6.500000000000000000e+01
8.559440559440560037e+00 6.500000000000000000e+01
8.727272727272726627e+00 6.500000000000000000e+01
8.895104895104894993e+00 6.500000000000000000e+01
9.062937062937063359e+00 6.500000000000000000e+01
9.230769230769229949e+00 6.500000000000000000e+01
9.398601398601400092e+00 6.500000000000000000e+01
9.566433566433566682e+00 6.500000000000000000e+01
9.734265734265735048e+00 6.500000000000000000e+01
9.902097902097903415e+00 6.500000000000000000e+01
1.006993006993007000e+01 6.500000000000000000e+01
1.023776223776223837e+01 6.500000000000000000e+01
1.040559440559440674e+01 6.500000000000000000e+01
1.057342657342657333e+01 6.500000000000000000e+01
1.074125874125874169e+01 6.500000000000000000e+01
1.090909090909091006e+01 6.500000000000000000e+01
1.107692307692307665e+01 6.500000000000000000e+01
1.124475524475524679e+01 6.500000000000000000e+01
1.141258741258741338e+01 6.500000000000000000e+01
1.158041958041958175e+01 6.500000000000000000e+01
1.174825174825174834e+01 6.500000000000000000e+01
1.191608391608391671e+01 6.500000000000000000e+01
1.208391608391608152e+01 6.500000000000000000e+01
1.225174825174824988e+01 6.500000000000000000e+01
1.241958041958041647e+01 6.500000000000000000e+01
1.258741258741258662e+01 6.500000000000000000e+01
1.275524475524475321e+01 6.500000000000000000e+01
1.292307692307692157e+01 6.500000000000000000e+01
1.309090909090908816e+01 6.500000000000000000e+01
1.325874125874125653e+01 6.500000000000000000e+01
1.342657342657342667e+01 6.500000000000000000e+01
1.359440559440559326e+01 6.500000000000000000e+01
1.376223776223776163e+01 6.500000000000000000e+01
1.393006993006992822e+01 6.500000000000000000e+01
1.409790209790209659e+01 6.500000000000000000e+01
1.426573426573426318e+01 6.500000000000000000e+01
1.443356643356643332e+01 6.500000000000000000e+01
1.460139860139859991e+01 6.500000000000000000e+01
1.476923076923076827e+01 6.500000000000000000e+01
1.493706293706293486e+01 6.500000000000000000e+01
1.510489510489510323e+01 6.500000000000000000e+01
1.527272727272726982e+01 6.500000000000000000e+01
1.544055944055943996e+01 6.500000000000000000e+01
1.560839160839160655e+01 6.500000000000000000e+01
1.577622377622377492e+01 6.500000000000000000e+01
1.594405594405594151e+01 6.500000000000000000e+01
1.611188811188810988e+01 6.500000000000000000e+01
1.627972027972028002e+01 6.500000000000000000e+01
1.644755244755244661e+01 6.500000000000000000e+01
1.661538461538461320e+01 6.500000000000000000e+01
1.678321678321677979e+01 6.500000000000000000e+01
1.695104895104894993e+01 6.500000000000000000e+01
1.711888111888111652e+01 6.500000000000000000e+01
1.728671328671328666e+01 6.500000000000000000e+01
1.745454545454545325e+01 6.500000000000000000e+01
1.762237762237761984e+01 6.500000000000000000e+01
1.779020979020978643e+01 6.500000000000000000e+01
1.795804195804195658e+01 6.500000000000000000e+01
1.812587412587412317e+01 6.500000000000000000e+01
1.829370629370629331e+01 6.500000000000000000e+01
1.846153846153845990e+01 6.500000000000000000e+01
1.862937062937062649e+01 6.500000000000000000e+01
1.879720279720279663e+01 6.500000000000000000e+01
1.896503496503496322e+01 6.500000000000000000e+01
1.913286713286713336e+01 6.500000000000000000e+01
1.930069930069929995e+01 6.500000000000000000e+01
1.946853146853146654e+01 6.500000000000000000e+01
1.963636363636363313e+01 6.500000000000000000e+01
1.980419580419580328e+01 6.500000000000000000e+01
1.997202797202796987e+01 6.500000000000000000e+01
2.013986013986014001e+01 6.500000000000000000e+01
2.030769230769230660e+01 6.500000000000000000e+01
2.047552447552447319e+01 6.500000000000000000e+01
2.064335664335663978e+01 6.500000000000000000e+01
2.081118881118880992e+01 6.500000000000000000e+01
2.097902097902097651e+01 6.500000000000000000e+01
2.114685314685314665e+01 6.500000000000000000e+01
2.131468531468531324e+01 6.500000000000000000e+01
2.148251748251748339e+01 6.500000000000000000e+01
2.165034965034964642e+01 6.500000000000000000e+01
2.181818181818181657e+01 6.500000000000000000e+01
2.198601398601398671e+01 6.500000000000000000e+01
2.215384615384615330e+01 6.500000000000000000e+01
2.232167832167831989e+01 6.500000000000000000e+01
2.248951048951048648e+01 6.500000000000000000e+01
2.265734265734265662e+01 6.500000000000000000e+01
2.282517482517482676e+01 6.500000000000000000e+01
2.299300699300698980e+01 6.500000000000000000e+01
2.316083916083915994e+01 6.500000000000000000e+01
2.332867132867132653e+01 6.500000000000000000e+01
2.349650349650349668e+01 6.500000000000000000e+01
2.366433566433565971e+01 6.500000000000000000e+01
2.383216783216782986e+01 6.500000000000000000e+01
2.400000000000000000e+01 6.500000000000000000e+01


==> DataFigures/Tmin.txt <==
0.000000000000000000e+00 5.000000000000000000e+01
1.678321678321678390e-01 5.000000000000000000e+01
3.356643356643356779e-01 5.000000000000000000e+01
5.034965034965035446e-01 5.000000000000000000e+01
6.713286713286713558e-01 5.000000000000000000e+01
8.391608391608391671e-01 5.000000000000000000e+01
1.006993006993007089e+00 5.000000000000000000e+01
1.174825174825175012e+00 5.000000000000000000e+01
1.342657342657342712e+00 5.000000000000000000e+01
1.510489510489510412e+00 5.000000000000000000e+01
1.678321678321678334e+00 5.000000000000000000e+01
1.846153846153846256e+00 5.000000000000000000e+01
2.013986013986014179e+00 5.000000000000000000e+01
2.181818181818181657e+00 5.000000000000000000e+01
2.349650349650350023e+00 5.000000000000000000e+01
2.517482517482517501e+00 5.000000000000000000e+01
2.685314685314685423e+00 5.000000000000000000e+01
2.853146853146853346e+00 5.000000000000000000e+01
3.020979020979020824e+00 5.000000000000000000e+01
3.188811188811188746e+00 5.000000000000000000e+01
3.356643356643356668e+00 5.000000000000000000e+01
3.524475524475525035e+00 5.000000000000000000e+01
3.692307692307692513e+00 5.000000000000000000e+01
3.860139860139860435e+00 5.000000000000000000e+01
4.027972027972028357e+00 5.000000000000000000e+01
4.195804195804195835e+00 5.000000000000000000e+01
4.363636363636363313e+00 5.000000000000000000e+01
4.531468531468531680e+00 5.000000000000000000e+01
4.699300699300700046e+00 5.000000000000000000e+01
4.867132867132867524e+00 5.000000000000000000e+01
5.034965034965035002e+00 5.000000000000000000e+01
5.202797202797203369e+00 5.000000000000000000e+01
5.370629370629370847e+00 5.000000000000000000e+01
5.538461538461538325e+00 5.000000000000000000e+01
5.706293706293706691e+00 5.000000000000000000e+01
5.874125874125874169e+00 5.000000000000000000e+01
6.041958041958041647e+00 5.000000000000000000e+01
6.209790209790210014e+00 5.000000000000000000e+01
6.377622377622377492e+00 5.000000000000000000e+01
6.545454545454544970e+00 5.000000000000000000e+01
6.713286713286713336e+00 5.000000000000000000e+01
6.881118881118881703e+00 5.000000000000000000e+01
7.048951048951050069e+00 5.000000000000000000e+01
7.216783216783217547e+00 5.000000000000000000e+01
7.384615384615385025e+00 5.000000000000000000e+01
7.552447552447553392e+00 5.000000000000000000e+01
7.720279720279720870e+00 5.000000000000000000e+01
7.888111888111888348e+00 5.000000000000000000e+01
8.055944055944056714e+00 5.000000000000000000e+01
8.223776223776223304e+00 5.000000000000000000e+01
8.391608391608391671e+00 5.000000000000000000e+01
8.559440559440560037e+00 5.000000000000000000e+01
8.727272727272726627e+00 5.000000000000000000e+01
8.895104895104894993e+00 5.000000000000000000e+01
9.062937062937063359e+00 5.000000000000000000e+01
9.230769230769229949e+00 5.000000000000000000e+01
9.398601398601400092e+00 5.000000000000000000e+01
9.566433566433566682e+00 5.000000000000000000e+01
9.734265734265735048e+00 5.000000000000000000e+01
9.902097902097903415e+00 5.000000000000000000e+01
1.006993006993007000e+01 5.000000000000000000e+01
1.023776223776223837e+01 5.000000000000000000e+01
1.040559440559440674e+01 5.000000000000000000e+01
1.057342657342657333e+01 5.000000000000000000e+01
1.074125874125874169e+01 5.000000000000000000e+01
1.090909090909091006e+01 5.000000000000000000e+01
1.107692307692307665e+01 5.000000000000000000e+01
1.124475524475524679e+01 5.000000000000000000e+01
1.141258741258741338e+01 5.000000000000000000e+01
1.158041958041958175e+01 5.000000000000000000e+01
1.174825174825174834e+01 5.000000000000000000e+01
1.191608391608391671e+01 5.000000000000000000e+01
1.208391608391608152e+01 5.000000000000000000e+01
1.225174825174824988e+01 5.000000000000000000e+01
1.241958041958041647e+01 5.000000000000000000e+01
1.258741258741258662e+01 5.000000000000000000e+01
1.275524475524475321e+01 5.000000000000000000e+01
1.292307692307692157e+01 5.000000000000000000e+01
1.309090909090908816e+01 5.000000000000000000e+01
1.325874125874125653e+01 5.000000000000000000e+01
1.342657342657342667e+01 5.000000000000000000e+01
1.359440559440559326e+01 5.000000000000000000e+01
1.376223776223776163e+01 5.000000000000000000e+01
1.393006993006992822e+01 5.000000000000000000e+01
1.409790209790209659e+01 5.000000000000000000e+01
1.426573426573426318e+01 5.000000000000000000e+01
1.443356643356643332e+01 5.000000000000000000e+01
1.460139860139859991e+01 5.000000000000000000e+01
1.476923076923076827e+01 5.000000000000000000e+01
1.493706293706293486e+01 5.000000000000000000e+01
1.510489510489510323e+01 5.000000000000000000e+01
1.527272727272726982e+01 5.000000000000000000e+01
1.544055944055943996e+01 5.000000000000000000e+01
1.560839160839160655e+01 5.000000000000000000e+01
1.577622377622377492e+01 5.000000000000000000e+01
1.594405594405594151e+01 5.000000000000000000e+01
1.611188811188810988e+01 5.000000000000000000e+01
1.627972027972028002e+01 5.000000000000000000e+01
1.644755244755244661e+01 5.000000000000000000e+01
1.661538461538461320e+01 5.000000000000000000e+01
1.678321678321677979e+01 5.000000000000000000e+01
1.695104895104894993e+01 5.000000000000000000e+01
1.711888111888111652e+01 5.000000000000000000e+01
1.728671328671328666e+01 5.000000000000000000e+01
1.745454545454545325e+01 5.000000000000000000e+01
1.762237762237761984e+01 5.000000000000000000e+01
1.779020979020978643e+01 5.000000000000000000e+01
1.795804195804195658e+01 5.000000000000000000e+01
1.812587412587412317e+01 5.000000000000000000e+01
1.829370629370629331e+01 5.000000000000000000e+01
1.846153846153845990e+01 5.000000000000000000e+01
1.862937062937062649e+01 5.000000000000000000e+01
1.879720279720279663e+01 5.000000000000000000e+01
1.896503496503496322e+01 5.000000000000000000e+01
1.913286713286713336e+01 5.000000000000000000e+01
1.930069930069929995e+01 5.000000000000000000e+01
1.946853146853146654e+01 5.000000000000000000e+01
1.963636363636363313e+01 5.000000000000000000e+01
1.980419580419580328e+01 5.000000000000000000e+01
1.997202797202796987e+01 5.000000000000000000e+01
2.013986013986014001e+01 5.000000000000000000e+01
2.030769230769230660e+01 5.000000000000000000e+01
2.047552447552447319e+01 5.000000000000000000e+01
2.064335664335663978e+01 5.000000000000000000e+01
2.081118881118880992e+01 5.000000000000000000e+01
2.097902097902097651e+01 5.000000000000000000e+01
2.114685314685314665e+01 5.000000000000000000e+01
2.131468531468531324e+01 5.000000000000000000e+01
2.148251748251748339e+01 5.000000000000000000e+01
2.165034965034964642e+01 5.000000000000000000e+01
2.181818181818181657e+01 5.000000000000000000e+01
2.198601398601398671e+01 5.000000000000000000e+01
2.215384615384615330e+01 5.000000000000000000e+01
2.232167832167831989e+01 5.000000000000000000e+01
2.248951048951048648e+01 5.000000000000000000e+01
2.265734265734265662e+01 5.000000000000000000e+01
2.282517482517482676e+01 5.000000000000000000e+01
2.299300699300698980e+01 5.000000000000000000e+01
2.316083916083915994e+01 5.000000000000000000e+01
2.332867132867132653e+01 5.000000000000000000e+01
2.349650349650349668e+01 5.000000000000000000e+01
2.366433566433565971e+01 5.000000000000000000e+01
2.383216783216782986e+01 5.000000000000000000e+01
2.400000000000000000e+01 5.000000000000000000e+01


==> DataFigures/double_constraint.txt <==
0.000000000000000000e+00 2.539925309891123417e-01
1.678321678321678390e-01 2.464172170681356022e-01
3.356643356643356779e-01 2.373226222873863756e-01
5.034965034965035446e-01 2.298491819963749683e-01
6.713286713286713558e-01 2.210464787589775104e-01
8.391608391608391671e-01 2.107775946288966418e-01
1.006993006993007089e+00 1.988666873893776554e-01
1.174825174825175012e+00 1.919819560503405187e-01
1.342657342657342712e+00 1.834687555989292784e-01
1.510489510489510634e+00 1.779146490574610717e-01
1.678321678321678334e+00 1.721396064028200834e-01
1.846153846153846478e+00 1.626788369209048180e-01
2.013986013986014179e+00 1.611992590627146782e-01
2.181818181818182101e+00 1.645519678962009402e-01
2.349650349650350023e+00 1.651120382751014304e-01
2.517482517482517945e+00 1.688017013637560515e-01
2.685314685314685423e+00 1.721305775581463970e-01
2.853146853146853346e+00 1.763566904642436817e-01
3.020979020979021268e+00 1.784149365366788920e-01
3.188811188811188746e+00 1.838213976398258842e-01
3.356643356643356668e+00 1.900760358740290479e-01
3.524475524475525035e+00 1.963172341376447083e-01
3.692307692307692957e+00 2.031708462557693107e-01
3.860139860139860435e+00 2.120176236615074206e-01
4.027972027972028357e+00 2.189685543328173112e-01
4.195804195804195835e+00 2.245993704211361741e-01
4.363636363636364202e+00 2.310834059106042504e-01
4.531468531468531680e+00 2.394946294939431231e-01
4.699300699300700046e+00 2.460675660519809071e-01
4.867132867132867524e+00 2.573086134697166738e-01
5.034965034965035890e+00 2.653874950344184414e-01
5.202797202797203369e+00 2.693354623871787590e-01
5.370629370629370847e+00 2.757432243585070664e-01
5.538461538461539213e+00 2.833015293644787214e-01
5.706293706293706691e+00 2.903525655848669951e-01
5.874125874125874169e+00 2.945132170043390785e-01
6.041958041958042536e+00 2.975813879212401147e-01
6.209790209790210014e+00 2.985543830628160644e-01
6.377622377622377492e+00 3.018108807132639515e-01
6.545454545454545858e+00 2.990588822178552042e-01
6.713286713286713336e+00 2.982442594192711849e-01
6.881118881118882591e+00 2.993750370707740638e-01
7.048951048951050069e+00 3.006333115429898895e-01
7.216783216783217547e+00 3.014632587200779534e-01
7.384615384615385913e+00 3.044348262195172850e-01
7.552447552447553392e+00 3.056997081977066988e-01
7.720279720279720870e+00 3.031597449899268715e-01
7.888111888111889236e+00 3.049740169131805456e-01
8.055944055944056714e+00 3.043319196892554368e-01
8.223776223776225081e+00 3.040525499051749958e-01
8.391608391608391671e+00 3.052976213650004378e-01
8.559440559440560037e+00 3.030995825088878548e-01
8.727272727272728403e+00 3.014974553698147597e-01
8.895104895104894993e+00 3.045235973681570951e-01
9.062937062937063359e+00 3.047724185205761271e-01
9.230769230769231726e+00 3.035546250579839733e-01
9.398601398601400092e+00 3.047519945504602590e-01
9.566433566433568458e+00 3.063456813912321386e-01
9.734265734265735048e+00 3.043809317562905514e-01
9.902097902097903415e+00 3.036399364764406639e-01
1.006993006993007178e+01 3.037039802202244343e-01
1.023776223776223837e+01 3.024718002130268868e-01
1.040559440559440674e+01 3.009780838545157988e-01
1.057342657342657510e+01 3.004849066351383269e-01
1.074125874125874169e+01 3.007945690613846867e-01
1.090909090909091184e+01 3.017621094998315101e-01
1.107692307692307843e+01 3.024704407899740932e-01
1.124475524475524679e+01 3.014595004101995879e-01
1.141258741258741338e+01 3.018844007429931642e-01
1.158041958041958175e+01 3.026626695208184392e-01
1.174825174825174834e+01 3.022753076221790791e-01
1.191608391608391848e+01 3.037270019019140954e-01
1.208391608391608152e+01 3.027406249026158847e-01
1.225174825174825166e+01 3.038798367019329705e-01
1.241958041958041825e+01 3.035873943727829261e-01
1.258741258741258662e+01 3.020714809868503825e-01
1.275524475524475321e+01 3.027808739729221377e-01
1.292307692307692157e+01 3.020574875801275705e-01
1.309090909090908816e+01 3.012881235635342936e-01
1.325874125874125831e+01 3.015934341901090887e-01
1.342657342657342667e+01 3.002040467911110677e-01
1.359440559440559326e+01 2.990986045077617117e-01
1.376223776223776163e+01 2.959166633203196284e-01
1.393006993006992822e+01 2.927312230313839359e-01
1.409790209790209836e+01 2.878676371547858603e-01
1.426573426573426495e+01 2.815149593458149413e-01
1.443356643356643332e+01 2.765397184588013202e-01
1.460139860139859991e+01 2.728976655635040882e-01
1.476923076923076827e+01 2.674732445677840964e-01
1.493706293706293486e+01 2.597181923959189787e-01
1.510489510489510501e+01 2.517379462780540145e-01
1.527272727272727160e+01 2.433158063705431473e-01
1.544055944055943996e+01 2.350351692533136083e-01
1.560839160839160655e+01 2.269559485523103548e-01
1.577622377622377492e+01 2.178289273164788487e-01
1.594405594405594151e+01 2.106890691716916120e-01
1.611188811188810988e+01 2.039792529925376352e-01
1.627972027972028002e+01 1.982912547139222270e-01
1.644755244755244661e+01 1.922476373552995943e-01
1.661538461538461675e+01 1.856746230288583432e-01
1.678321678321678334e+01 1.792300511805652308e-01
1.695104895104894993e+01 1.726017167116584150e-01
1.711888111888111652e+01 1.684320953270410925e-01
1.728671328671328666e+01 1.638090382162951386e-01
1.745454545454545325e+01 1.598209842789510560e-01
1.762237762237762340e+01 1.555220543753375873e-01
1.779020979020978999e+01 1.515323665034226386e-01
1.795804195804195658e+01 1.483474278391516410e-01
1.812587412587412317e+01 1.480003891268656668e-01
1.829370629370629331e+01 1.483253502539855218e-01
1.846153846153845990e+01 1.493986612717607965e-01
1.862937062937063004e+01 1.520933370726471334e-01
1.879720279720279663e+01 1.543956394467069781e-01
1.896503496503496322e+01 1.567866712378287453e-01
1.913286713286713336e+01 1.596996291426325543e-01
1.930069930069929995e+01 1.643827220872970396e-01
1.946853146853147010e+01 1.677693258780567354e-01
1.963636363636363669e+01 1.713493446492959926e-01
1.980419580419580328e+01 1.754014427750276717e-01
1.997202797202796987e+01 1.796787612175597959e-01
2.013986013986014001e+01 1.851182251604316376e-01
2.030769230769230660e+01 1.907337760272916072e-01
2.047552447552447674e+01 1.973582999468152244e-01
2.064335664335664333e+01 2.020571776912895023e-01
2.081118881118880992e+01 2.063757897575534128e-01
2.097902097902097651e+01 2.102573886859357144e-01
2.114685314685314665e+01 2.154656724069204388e-01
2.131468531468531680e+01 2.205519948286309151e-01
2.148251748251748339e+01 2.246553178365232051e-01
2.165034965034964998e+01 2.267416045322423190e-01
2.181818181818181657e+01 2.274641319111263549e-01
2.198601398601398671e+01 2.270051437335971201e-01
2.215384615384615685e+01 2.270071997242446848e-01
2.232167832167831989e+01 2.257511010038655286e-01
2.248951048951049003e+01 2.250614269790622568e-01
2.265734265734265662e+01 2.239989542971391745e-01
2.282517482517482676e+01 2.274201131505121376e-01
2.299300699300698980e+01 2.261651593031497876e-01
2.316083916083915994e+01 2.233062378865146580e-01
2.332867132867133009e+01 2.221093764613875920e-01
2.349650349650349668e+01 2.204620760233070298e-01
2.366433566433566327e+01 2.177656834248064277e-01
2.383216783216782986e+01 2.152718470035816234e-01
2.400000000000000000e+01 2.128632624197725476e-01


==> DataFigures/double_constraint2.txt <==
0.000000000000000000e+00 2.464669240760178348e-01
1.678321678321678390e-01 2.375475768757247808e-01
3.356643356643356779e-01 2.320353738939913701e-01
5.034965034965035446e-01 2.278004968276806930e-01
6.713286713286713558e-01 2.217669127152769037e-01
8.391608391608391671e-01 2.150832758353671270e-01
1.006993006993007089e+00 2.079305776296921093e-01
1.174825174825175012e+00 2.002818567971267338e-01
1.342657342657342712e+00 1.931680002010079666e-01
1.510489510489510634e+00 1.857919718323538250e-01
1.678321678321678334e+00 1.797925634713707643e-01
1.846153846153846478e+00 1.767696823155579244e-01
2.013986013986014179e+00 1.785303202376515574e-01
2.181818181818182101e+00 1.805282980636571666e-01
2.349650349650350023e+00 1.800627274210372386e-01
2.517482517482517945e+00 1.809295015156644204e-01
2.685314685314685423e+00 1.825847712315004645e-01
2.853146853146853346e+00 1.826529924346226574e-01
3.020979020979021268e+00 1.832482397864312329e-01
3.188811188811188746e+00 1.862298902757706376e-01
3.356643356643356668e+00 1.882163060668424481e-01
3.524475524475525035e+00 1.916878088806024116e-01
3.692307692307692957e+00 1.960070395576474500e-01
3.860139860139860435e+00 2.018937125198230487e-01
4.027972027972028357e+00 2.054793615649446181e-01
4.195804195804195835e+00 2.132224699882411256e-01
4.363636363636364202e+00 2.212656606449041885e-01
4.531468531468531680e+00 2.287411666848785941e-01
4.699300699300700046e+00 2.384329151824120530e-01
4.867132867132867524e+00 2.463455993429446711e-01
5.034965034965035890e+00 2.544932464991229160e-01
5.202797202797203369e+00 2.616853640628637456e-01
5.370629370629370847e+00 2.680434205020941762e-01
5.538461538461539213e+00 2.743063172439220709e-01
5.706293706293706691e+00 2.818014105730549113e-01
5.874125874125874169e+00 2.886207087652288839e-01
6.041958041958042536e+00 2.932564959108945324e-01
6.209790209790210014e+00 2.945935822768906975e-01
6.377622377622377492e+00 2.963270813681478377e-01
6.545454545454545858e+00 2.978604872902224643e-01
6.713286713286713336e+00 2.960720892283423278e-01
6.881118881118882591e+00 2.976661962404826278e-01
7.048951048951050069e+00 2.987440604299069213e-01
7.216783216783217547e+00 3.004687782571776045e-01
7.384615384615385913e+00 2.976014648974398824e-01
7.552447552447553392e+00 2.996195244875253794e-01
7.720279720279720870e+00 2.990088000243852906e-01
7.888111888111889236e+00 2.998827881686058627e-01
8.055944055944056714e+00 2.990721914342206467e-01
8.223776223776225081e+00 2.978127317591665046e-01
8.391608391608391671e+00 2.990193953526118498e-01
8.559440559440560037e+00 2.983880650977498439e-01
8.727272727272728403e+00 2.984226232556149716e-01
8.895104895104894993e+00 2.994875304935826765e-01
9.062937062937063359e+00 3.027300688081727698e-01
9.230769230769231726e+00 3.030024550531407179e-01
9.398601398601400092e+00 3.048919646940776995e-01
9.566433566433568458e+00 3.067031922816161882e-01
9.734265734265735048e+00 3.069523931612639367e-01
9.902097902097903415e+00 3.049945516352701724e-01
1.006993006993007178e+01 3.047079380698903828e-01
1.023776223776223837e+01 3.058675252729888272e-01
1.040559440559440674e+01 3.057614131991187034e-01
1.057342657342657510e+01 3.063273163388454678e-01
1.074125874125874169e+01 3.059420967643151079e-01
1.090909090909091184e+01 3.056073312301595957e-01
1.107692307692307843e+01 3.052055008027779182e-01
1.124475524475524679e+01 3.055868742172455632e-01
1.141258741258741338e+01 3.049543663957661188e-01
1.158041958041958175e+01 3.039913987359846859e-01
1.174825174825174834e+01 3.036878568483103447e-01
1.191608391608391848e+01 3.046962222524053354e-01
1.208391608391608152e+01 3.036519189332585467e-01
1.225174825174825166e+01 3.007042902165681375e-01
1.241958041958041825e+01 2.997822678127017859e-01
1.258741258741258662e+01 2.990520961495175545e-01
1.275524475524475321e+01 2.968249382551402249e-01
1.292307692307692157e+01 2.957084062578926864e-01
1.309090909090908816e+01 2.959931634255913435e-01
1.325874125874125831e+01 2.960521505465437131e-01
1.342657342657342667e+01 2.925259641630322260e-01
1.359440559440559326e+01 2.898676384872567735e-01
1.376223776223776163e+01 2.848600977570385218e-01
1.393006993006992822e+01 2.788405210863764694e-01
1.409790209790209836e+01 2.728502903390113143e-01
1.426573426573426495e+01 2.673780668109735914e-01
1.443356643356643332e+01 2.614963256431107053e-01
1.460139860139859991e+01 2.556612620987113726e-01
1.476923076923076827e+01 2.507337664812556710e-01
1.493706293706293486e+01 2.444015316983110253e-01
1.510489510489510501e+01 2.373457411688408014e-01
1.527272727272727160e+01 2.309758445758825218e-01
1.544055944055943996e+01 2.240465957616409043e-01
1.560839160839160655e+01 2.179801998175966427e-01
1.577622377622377492e+01 2.114585673688913758e-01
1.594405594405594151e+01 2.045679265331892260e-01
1.611188811188810988e+01 1.990014607980185313e-01
1.627972027972028002e+01 1.931986508559719595e-01
1.644755244755244661e+01 1.880840145611211434e-01
1.661538461538461675e+01 1.816346940764394791e-01
1.678321678321678334e+01 1.763361927788114070e-01
1.695104895104894993e+01 1.711327116534775983e-01
1.711888111888111652e+01 1.667397141960784701e-01
1.728671328671328666e+01 1.626661508815253898e-01
1.745454545454545325e+01 1.577003478370581913e-01
1.762237762237762340e+01 1.554587727635617367e-01
1.779020979020978999e+01 1.542942684164461953e-01
1.795804195804195658e+01 1.527894984322889227e-01
1.812587412587412317e+01 1.526678908782109212e-01
1.829370629370629331e+01 1.532426906849231885e-01
1.846153846153845990e+01 1.540378638895003871e-01
1.862937062937063004e+01 1.563096595286400381e-01
1.879720279720279663e+01 1.576805273975188937e-01
1.896503496503496322e+01 1.591225544493400645e-01
1.913286713286713336e+01 1.625539405672050963e-01
1.930069930069929995e+01 1.671967932040948623e-01
1.946853146853147010e+01 1.715026597830454913e-01
1.963636363636363669e+01 1.742421090922779137e-01
1.980419580419580328e+01 1.792438911217467401e-01
1.997202797202796987e+01 1.835927501470794310e-01
2.013986013986014001e+01 1.876281760962486000e-01
2.030769230769230660e+01 1.922355133592939247e-01
2.047552447552447674e+01 1.978132785166101526e-01
2.064335664335664333e+01 2.029359003616189872e-01
2.081118881118880992e+01 2.082728551527252003e-01
2.097902097902097651e+01 2.124682695452054515e-01
2.114685314685314665e+01 2.166502389792593908e-01
2.131468531468531680e+01 2.207928631481078097e-01
2.148251748251748339e+01 2.229899607821048679e-01
2.165034965034964998e+01 2.256301299771015789e-01
2.181818181818181657e+01 2.282574743041358156e-01
2.198601398601398671e+01 2.281901491448504182e-01
2.215384615384615685e+01 2.291464039251326634e-01
2.232167832167831989e+01 2.312204268424760956e-01
2.248951048951049003e+01 2.324127097824959520e-01
2.265734265734265662e+01 2.331151588673391617e-01
2.282517482517482676e+01 2.347655995273990048e-01
2.299300699300698980e+01 2.337923042832153464e-01
2.316083916083915994e+01 2.328801017874932433e-01
2.332867132867133009e+01 2.312985102870543097e-01
2.349650349650349668e+01 2.316190519699506400e-01
2.366433566433566327e+01 2.287957117661147122e-01
2.383216783216782986e+01 2.269279927733585944e-01
2.400000000000000000e+01 2.247356734468405337e-01


==> DataFigures/double_constraint3.txt <==
0.000000000000000000e+00 2.505282086016664689e-01
1.678321678321678390e-01 2.432708439454084881e-01
3.356643356643356779e-01 2.362263334605574638e-01
5.034965034965035446e-01 2.288342031974705815e-01
6.713286713286713558e-01 2.214622853030683569e-01
8.391608391608391671e-01 2.143345451117886213e-01
1.006993006993007089e+00 2.061341548749257291e-01
1.174825174825175012e+00 1.969176944619521752e-01
1.342657342657342712e+00 1.919637512641903521e-01
1.510489510489510634e+00 1.831307661465833014e-01
1.678321678321678334e+00 1.767694114573890585e-01
1.846153846153846478e+00 1.716805003261871188e-01
2.013986013986014179e+00 1.726341458281191732e-01
2.181818181818182101e+00 1.727055035662355686e-01
2.349650349650350023e+00 1.743298150743282371e-01
2.517482517482517945e+00 1.773886477751289159e-01
2.685314685314685423e+00 1.776212935530414871e-01
2.853146853146853346e+00 1.801176276349366612e-01
3.020979020979021268e+00 1.827969021569740560e-01
3.188811188811188746e+00 1.866201875672545141e-01
3.356643356643356668e+00 1.926138141626070610e-01
3.524475524475525035e+00 1.961317605139307474e-01
3.692307692307692957e+00 2.015939613538687281e-01
3.860139860139860435e+00 2.073068297316457698e-01
4.027972027972028357e+00 2.159664650965616717e-01
4.195804195804195835e+00 2.235253149604167489e-01
4.363636363636364202e+00 2.337774267571401388e-01
4.531468531468531680e+00 2.397330107852833625e-01
4.699300699300700046e+00 2.479248988607874737e-01
4.867132867132867524e+00 2.543628169765055902e-01
5.034965034965035890e+00 2.614729195313254539e-01
5.202797202797203369e+00 2.672624210906499598e-01
5.370629370629370847e+00 2.731723879732081417e-01
5.538461538461539213e+00 2.780030893861255015e-01
5.706293706293706691e+00 2.819522590097621739e-01
5.874125874125874169e+00 2.863822050859983759e-01
6.041958041958042536e+00 2.912714066317400596e-01
6.209790209790210014e+00 2.961317844874630789e-01
6.377622377622377492e+00 2.991980134438017580e-01
6.545454545454545858e+00 3.048314938404930174e-01
6.713286713286713336e+00 3.035343459225845475e-01
6.881118881118882591e+00 3.060499787885082035e-01
7.048951048951050069e+00 3.054310069740475142e-01
7.216783216783217547e+00 3.038585908972196159e-01
7.384615384615385913e+00 3.018393167630731289e-01
7.552447552447553392e+00 2.994097191920616075e-01
7.720279720279720870e+00 2.974517090092076987e-01
7.888111888111889236e+00 2.949438188369136737e-01
8.055944055944056714e+00 2.957095299388618481e-01
8.223776223776225081e+00 2.940825836786021830e-01
8.391608391608391671e+00 2.936794847923415719e-01
8.559440559440560037e+00 2.916518102630388243e-01
8.727272727272728403e+00 2.913487087518206176e-01
8.895104895104894993e+00 2.903837207453168756e-01
9.062937062937063359e+00 2.916191885024680963e-01
9.230769230769231726e+00 2.911734732731576791e-01
9.398601398601400092e+00 2.913207461615925919e-01
9.566433566433568458e+00 2.919211901935710451e-01
9.734265734265735048e+00 2.904548113102395912e-01
9.902097902097903415e+00 2.919303809015155182e-01
1.006993006993007178e+01 2.915302465256189302e-01
1.023776223776223837e+01 2.904161185133108392e-01
1.040559440559440674e+01 2.913783589592591761e-01
1.057342657342657510e+01 2.921958110302222411e-01
1.074125874125874169e+01 2.917507241413296315e-01
1.090909090909091184e+01 2.923180401966770647e-01
1.107692307692307843e+01 2.925449509967981698e-01
1.124475524475524679e+01 2.941880892129814518e-01
1.141258741258741338e+01 2.947390004749941284e-01
1.158041958041958175e+01 2.950357414925839361e-01
1.174825174825174834e+01 2.955133384929204965e-01
1.191608391608391848e+01 2.953373865282799549e-01
1.208391608391608152e+01 2.947288519722456313e-01
1.225174825174825166e+01 2.961817361915655700e-01
1.241958041958041825e+01 2.961975595686842100e-01
1.258741258741258662e+01 2.971684854813810284e-01
1.275524475524475321e+01 2.986300265245042662e-01
1.292307692307692157e+01 3.006269552359202013e-01
1.309090909090908816e+01 2.991099303340590265e-01
1.325874125874125831e+01 2.991603650023023087e-01
1.342657342657342667e+01 2.984704754788399805e-01
1.359440559440559326e+01 2.995452282270620881e-01
1.376223776223776163e+01 2.955327255389453289e-01
1.393006993006992822e+01 2.909553621180708816e-01
1.409790209790209836e+01 2.874728441929438327e-01
1.426573426573426495e+01 2.821055995430016283e-01
1.443356643356643332e+01 2.770074321011335439e-01
1.460139860139859991e+01 2.700499060078332958e-01
1.476923076923076827e+01 2.632072442857534833e-01
1.493706293706293486e+01 2.568637237476424917e-01
1.510489510489510501e+01 2.489151974463723604e-01
1.527272727272727160e+01 2.400352604856456351e-01
1.544055944055943996e+01 2.315104749600432332e-01
1.560839160839160655e+01 2.234399445184676591e-01
1.577622377622377492e+01 2.162481347115575991e-01
1.594405594405594151e+01 2.098725825681322099e-01
1.611188811188810988e+01 2.035730469106134255e-01
1.627972027972028002e+01 1.979143979635863970e-01
1.644755244755244661e+01 1.908669222019101497e-01
1.661538461538461675e+01 1.838568453725231422e-01
1.678321678321678334e+01 1.784534671165008135e-01
1.695104895104894993e+01 1.733215246727072556e-01
1.711888111888111652e+01 1.676217986303676910e-01
1.728671328671328666e+01 1.636379409192661172e-01
1.745454545454545325e+01 1.611463354198565123e-01
1.762237762237762340e+01 1.578930105760488478e-01
1.779020979020978999e+01 1.557454162480523541e-01
1.795804195804195658e+01 1.551020684823344320e-01
1.812587412587412317e+01 1.543687021736756260e-01
1.829370629370629331e+01 1.539054200404633699e-01
1.846153846153845990e+01 1.550524674690461624e-01
1.862937062937063004e+01 1.558300331164906016e-01
1.879720279720279663e+01 1.574795476085799617e-01
1.896503496503496322e+01 1.585259038548492705e-01
1.913286713286713336e+01 1.607520778684750073e-01
1.930069930069929995e+01 1.638923018341722215e-01
1.946853146853147010e+01 1.675983356317009287e-01
1.963636363636363669e+01 1.709635595924756113e-01
1.980419580419580328e+01 1.758703001564745350e-01
1.997202797202796987e+01 1.794183534024255677e-01
2.013986013986014001e+01 1.860541027244962398e-01
2.030769230769230660e+01 1.903392153120446462e-01
2.047552447552447674e+01 1.952274458557519132e-01
2.064335664335664333e+01 1.998300222261230608e-01
2.081118881118880992e+01 2.043133036440360206e-01
2.097902097902097651e+01 2.084943399467884539e-01
2.114685314685314665e+01 2.111772545614227226e-01
2.131468531468531680e+01 2.146021702695629918e-01
2.148251748251748339e+01 2.167321722568871512e-01
2.165034965034964998e+01 2.179250046834565191e-01
2.181818181818181657e+01 2.183230445105052431e-01
2.198601398601398671e+01 2.184431636333597493e-01
2.215384615384615685e+01 2.184715419275651827e-01
2.232167832167831989e+01 2.179738397927331317e-01
2.248951048951049003e+01 2.187240962817291468e-01
2.265734265734265662e+01 2.200105652813935386e-01
2.282517482517482676e+01 2.211415870220856117e-01
2.299300699300698980e+01 2.208558298329134362e-01
2.316083916083915994e+01 2.207380599790473852e-01
2.332867132867133009e+01 2.219332480934390894e-01
2.349650349650349668e+01 2.211932488877535463e-01
2.366433566433566327e+01 2.202960473124189744e-01
2.383216783216782986e+01 2.186934300563053157e-01
2.400000000000000000e+01 2.174576644825716443e-01


==> DataFigures/double_constraint_short.txt <==
0.000000000000000000e+00 2.524391914082316224e-01
1.678321678321678390e-01 2.425663602969153620e-01
3.356643356643356779e-01 2.303686386708101996e-01
5.034965034965035446e-01 2.203179574050403156e-01
6.713286713286713558e-01 2.106344935945785590e-01
8.391608391608391671e-01 2.004133960262676484e-01
1.006993006993007089e+00 1.917695188913120796e-01
1.174825174825175012e+00 1.845958468942830721e-01
1.342657342657342712e+00 1.780992498683584280e-01
1.510489510489510634e+00 1.738266226791531643e-01
1.678321678321678334e+00 1.671701957093556790e-01
1.846153846153846478e+00 1.609005198473116294e-01
2.013986013986014179e+00 1.584913877208121435e-01
2.181818181818182101e+00 1.557332163295372940e-01
2.349650349650350023e+00 1.555684923275541809e-01
2.517482517482517945e+00 1.557225808495877606e-01
2.685314685314685423e+00 1.589567360228983095e-01
2.853146853146853346e+00 1.591232282588904701e-01
3.020979020979021268e+00 1.638315102658570721e-01
3.188811188811188746e+00 1.689498794474252330e-01
3.356643356643356668e+00 1.734115125951728453e-01
3.524475524475525035e+00 1.802924882470573476e-01
3.692307692307692957e+00 1.850612461382190321e-01
3.860139860139860435e+00 1.923079823569199542e-01
4.027972027972028357e+00 2.005404844787200547e-01
4.195804195804195835e+00 2.085624310451690000e-01
4.363636363636364202e+00 2.149755162053314239e-01
4.531468531468531680e+00 2.243046344962429939e-01
4.699300699300700046e+00 2.350099681362568527e-01
4.867132867132867524e+00 2.444502009408241749e-01
5.034965034965035890e+00 2.569293557131489547e-01
5.202797202797203369e+00 2.690431314348241121e-01
5.370629370629370847e+00 2.821192305398877997e-01
5.538461538461539213e+00 2.925915708644489799e-01
5.706293706293706691e+00 3.054727011949349702e-01
5.874125874125874169e+00 3.163734826754283080e-01
6.041958041958042536e+00 3.304044726564774881e-01
6.209790209790210014e+00 3.433197635871509390e-01
6.377622377622377492e+00 3.533343019832142495e-01
6.545454545454545858e+00 3.620025876071488735e-01
6.713286713286713336e+00 3.725774939735443936e-01
6.881118881118882591e+00 3.810651326577427223e-01
7.048951048951050069e+00 3.881344782366654700e-01
7.216783216783217547e+00 3.921578534578559205e-01
7.384615384615385913e+00 3.926299266489844952e-01
7.552447552447553392e+00 3.946869762660081826e-01
7.720279720279720870e+00 3.956391031629021282e-01
7.888111888111889236e+00 3.914813894927945404e-01
8.055944055944056714e+00 3.799916529723937342e-01
8.223776223776225081e+00 3.647992041156641330e-01
8.391608391608391671e+00 3.482383209875051233e-01
8.559440559440560037e+00 3.250614253482437821e-01
8.727272727272728403e+00 2.979993458134375106e-01
8.895104895104894993e+00 2.674544387349208074e-01
9.062937062937063359e+00 2.297946402825793988e-01
9.230769230769231726e+00 2.128312784500013544e-01
9.398601398601400092e+00 2.065929200744861249e-01
9.566433566433568458e+00 2.033733812076279901e-01
9.734265734265735048e+00 2.020111017202770864e-01
9.902097902097903415e+00 2.013502496109849660e-01
1.006993006993007178e+01 2.015417945570222857e-01
1.023776223776223837e+01 2.025246317008572716e-01
1.040559440559440674e+01 2.027862030123662451e-01
1.057342657342657510e+01 2.046825300847905926e-01
1.074125874125874169e+01 2.080758629960124950e-01
1.090909090909091184e+01 2.149890308839104425e-01
1.107692307692307843e+01 2.350207891946585748e-01
1.124475524475524679e+01 2.533402823776141899e-01
1.141258741258741338e+01 2.680410672338918721e-01
1.158041958041958175e+01 2.805717713795699564e-01
1.174825174825174834e+01 2.916470637479755545e-01
1.191608391608391848e+01 2.982229776665101806e-01
1.208391608391608152e+01 3.056092723913261811e-01
1.225174825174825166e+01 3.118256626999720282e-01
1.241958041958041825e+01 3.174308264255752965e-01
1.258741258741258662e+01 3.218278929053312032e-01
1.275524475524475321e+01 3.231997684085166633e-01
1.292307692307692157e+01 3.222223954282581460e-01
1.309090909090908816e+01 3.196830448586804874e-01
1.325874125874125831e+01 3.161353584339191558e-01
1.342657342657342667e+01 3.151150269699203310e-01
1.359440559440559326e+01 3.110386139084657109e-01
1.376223776223776163e+01 3.082745031848511674e-01
1.393006993006992822e+01 3.033214161810141585e-01
1.409790209790209836e+01 2.988951268610542944e-01
1.426573426573426495e+01 2.925402166908002144e-01
1.443356643356643332e+01 2.849656158513313442e-01
1.460139860139859991e+01 2.801043163129049440e-01
1.476923076923076827e+01 2.730159072284810695e-01
1.493706293706293486e+01 2.654703081784007268e-01
1.510489510489510501e+01 2.606646958742641629e-01
1.527272727272727160e+01 2.546229787941334810e-01
1.544055944055943996e+01 2.472525728362586495e-01
1.560839160839160655e+01 2.408607267798786866e-01
1.577622377622377492e+01 2.354259167184570012e-01
1.594405594405594151e+01 2.291139103906306429e-01
1.611188811188810988e+01 2.219938972080917894e-01
1.627972027972028002e+01 2.163077615095166661e-01
1.644755244755244661e+01 2.081966079908225964e-01
1.661538461538461675e+01 2.013865760402973049e-01
1.678321678321678334e+01 1.952026153345297055e-01
1.695104895104894993e+01 1.884684785560324372e-01
1.711888111888111652e+01 1.822499250024545991e-01
1.728671328671328666e+01 1.776136001788935215e-01
1.745454545454545325e+01 1.738413843031625661e-01
1.762237762237762340e+01 1.696227518711511673e-01
1.779020979020978999e+01 1.671661187397651682e-01
1.795804195804195658e+01 1.655084446650753049e-01
1.812587412587412317e+01 1.646718503069719841e-01
1.829370629370629331e+01 1.651055219717189049e-01
1.846153846153845990e+01 1.647160785993609100e-01
1.862937062937063004e+01 1.643667713481802295e-01
1.879720279720279663e+01 1.662631074947992782e-01
1.896503496503496322e+01 1.685652892186394747e-01
1.913286713286713336e+01 1.677731359917279952e-01
1.930069930069929995e+01 1.700830602550010007e-01
1.946853146853147010e+01 1.731511855052225990e-01
1.963636363636363669e+01 1.750583434309463393e-01
1.980419580419580328e+01 1.770669631198669436e-01
1.997202797202796987e+01 1.796519784667771347e-01
2.013986013986014001e+01 1.832281342038749317e-01
2.030769230769230660e+01 1.850891457094586412e-01
2.047552447552447674e+01 1.879671331983331639e-01
2.064335664335664333e+01 1.903310553827003426e-01
2.081118881118880992e+01 1.916428569214350952e-01
2.097902097902097651e+01 1.963467899690992946e-01
2.114685314685314665e+01 1.971135291341030993e-01
2.131468531468531680e+01 1.998255393427801618e-01
2.148251748251748339e+01 2.030400019724880323e-01
2.165034965034964998e+01 2.054823445558663642e-01
2.181818181818181657e+01 2.066410121438923830e-01
2.198601398601398671e+01 2.071026565331780256e-01
2.215384615384615685e+01 2.097881620273431558e-01
2.232167832167831989e+01 2.124896810783286627e-01
2.248951048951049003e+01 2.127899847751105189e-01
2.265734265734265662e+01 2.155029721695291278e-01
2.282517482517482676e+01 2.184348107684933038e-01
2.299300699300698980e+01 2.191135214113907048e-01
2.316083916083915994e+01 2.197904870982654302e-01
2.332867132867133009e+01 2.216216803264769719e-01
2.349650349650349668e+01 2.195479432665271846e-01
2.366433566433566327e+01 2.198014140287864460e-01
2.383216783216782986e+01 2.187503280171941844e-01
2.400000000000000000e+01 2.163476445976992291e-01


==> DataFigures/drains.txt <==
0.000000000000000000e+00 1.299620732657833129e-02
1.666666716337203979e-01 2.011126240581968816e-02
3.333333432674407959e-01 1.187801558846453623e-02
5.000000000000000000e-01 1.142290205248116391e-02
6.666666865348815918e-01 6.022734216679657797e-03
8.333333730697631836e-01 6.889145752143411953e-03
1.000000000000000000e+00 8.089265783320344350e-03
1.166666746139526367e+00 8.494007274616782038e-03
1.333333373069763184e+00 7.594903091712132751e-03
1.500000000000000000e+00 7.049913224214080995e-03
1.666666746139526367e+00 8.120713172252533307e-03
1.833333373069763184e+00 6.920897375941803369e-03
2.000000000000000000e+00 3.699554949337490427e-03
2.166666746139526367e+00 1.198673915302676286e-02
2.333333492279052734e+00 5.020598337230449543e-03
2.500000000000000000e+00 3.761278773707456020e-03
2.666666746139526367e+00 3.345789295921018213e-03
2.833333492279052734e+00 3.202044686931670211e-03
3.000000000000000000e+00 7.492389191997922242e-03
3.166666746139526367e+00 5.279633151467913454e-03
3.333333492279052734e+00 5.844087815016885991e-03
3.500000000000000000e+00 6.278119771369185947e-03
3.666666746139526367e+00 4.992909846713431375e-03
3.833333492279052734e+00 6.966736554949337634e-03
4.000000000000000000e+00 1.404252870875552332e-02
4.166666984558105469e+00 2.925531047025201059e-02
4.333333492279052734e+00 3.363982073265783801e-02
4.500000000000000000e+00 3.344942582488958510e-02
4.666666984558105469e+00 3.211590542998181419e-02
4.833333492279052734e+00 4.148572018706157827e-02
5.000000000000000000e+00 1.014986144453104699e-01
5.166666984558105469e+00 9.770440036373082004e-02
5.333333492279052734e+00 9.637016809560926267e-02
5.500000000000000000e+00 1.237878391790075416e-01
5.666666984558105469e+00 1.202742709794751841e-01
5.833333492279052734e+00 1.372200524811639510e-01
6.000000000000000000e+00 2.601947048584047906e-01
6.166666984558105469e+00 3.629618778903611065e-01
6.333333492279052734e+00 3.396444718108599381e-01
6.500000000000000000e+00 4.163232512340868663e-01
6.666666984558105469e+00 5.064545164977916070e-01
6.833333492279052734e+00 5.581260309171213185e-01
7.000000000000000000e+00 6.341455632631853856e-01
7.166666984558105469e+00 7.758774263445050723e-01
7.333333492279052734e+00 6.309434567420109108e-01
7.500000000000000000e+00 5.640043969862300610e-01
7.666666984558105469e+00 5.131514946739413885e-01
7.833333492279052734e+00 4.173452470771628620e-01
8.000000000000000000e+00 3.945010769030916076e-01
8.166666984558105469e+00 4.281350678098206908e-01
8.333333969116210938e+00 3.251763244998701619e-01
8.500000000000000000e+00 2.589632546115874234e-01
8.666666984558105469e+00 3.024895336451026151e-01
8.833333969116210938e+00 2.837495427383736057e-01
9.000000000000000000e+00 2.445468178747726429e-01
9.166666984558105469e+00 2.611218230709275168e-01
9.333333969116210938e+00 1.990646110678097602e-01
9.500000000000000000e+00 1.515572504546635335e-01
9.666666984558105469e+00 1.296626897895557240e-01
9.833333969116210938e+00 1.229367994284229632e-01
1.000000000000000000e+01 1.094511948558066772e-01
1.016666698455810547e+01 9.797704702520135256e-02
1.033333396911621094e+01 1.005511912184983148e-01
1.050000000000000000e+01 7.875214938945181153e-02
1.066666698455810547e+01 7.676372928033253773e-02
1.083333396911621094e+01 7.038515406599116231e-02
1.100000000000000000e+01 5.699002260327357128e-02
1.116666698455810547e+01 6.860726656274356017e-02
1.133333396911621094e+01 7.195220628734735890e-02
1.150000000000000000e+01 5.923348090413093486e-02
1.166666698455810547e+01 5.354223252792933430e-02
1.183333396911621094e+01 5.446363652896855923e-02
1.200000000000000000e+01 4.930355468952973830e-02
1.216666698455810547e+01 5.134870901532864740e-02
1.233333396911621094e+01 5.805577682514938276e-02
1.250000000000000000e+01 6.444984307612366958e-02
1.266666698455810547e+01 7.400303533385296784e-02
1.283333396911621094e+01 7.591485216939464209e-02
1.300000000000000000e+01 7.764953312548712738e-02
1.316666698455810547e+01 7.674166562743567344e-02
1.333333396911621094e+01 8.094632527929331023e-02
1.350000000000000000e+01 7.185597999480383691e-02
1.366666698455810547e+01 7.158592595479343346e-02
1.383333396911621094e+01 6.409908183943882620e-02
1.400000000000000000e+01 5.134223512600676748e-02
1.416666698455810547e+01 4.226102961808261838e-02
1.433333396911621094e+01 3.427953598337230012e-02
1.450000000000000000e+01 2.830463600935308188e-02
1.466666698455810547e+01 2.617420576773188054e-02
1.483333396911621094e+01 3.418959418030657199e-02
1.500000000000000000e+01 2.679801844634970703e-02
1.516666698455810547e+01 2.660128526890100792e-02
1.533333396911621094e+01 2.148926318524292320e-02
1.550000000000000000e+01 1.899511873213821991e-02
1.566666698455810547e+01 2.006175733956871640e-02
1.583333396911621094e+01 2.349524733697064618e-02
1.600000000000000000e+01 2.882683450246817033e-02
1.616666793823242188e+01 3.920156118472330198e-02
1.633333396911621094e+01 3.499700207846193067e-02
1.650000000000000000e+01 2.947881579631073112e-02
1.666666793823242188e+01 3.362992517537022330e-02
1.683333396911621094e+01 3.063132008313847882e-02
1.700000000000000000e+01 3.323421745908028413e-02
1.716666793823242188e+01 3.983792153806183650e-02
1.733333396911621094e+01 5.204767264224473972e-02
1.750000000000000000e+01 4.990240218238502917e-02
1.766666793823242188e+01 4.871170459859704149e-02
1.783333396911621094e+01 5.289479293322939951e-02
1.800000000000000000e+01 6.312899168615224155e-02
1.816666793823242188e+01 8.669983762016107709e-02
1.833333396911621094e+01 8.502222083658092511e-02
1.850000000000000000e+01 7.757701766692647050e-02
1.866666793823242188e+01 9.290164510262406694e-02
1.883333396911621094e+01 1.096377427903351548e-01
1.900000000000000000e+01 1.147098048843855772e-01
1.916666793823242188e+01 1.534938636009352819e-01
1.933333396911621094e+01 1.438716910885944333e-01
1.950000000000000000e+01 1.295682899454403403e-01
1.966666793823242188e+01 1.617678997142114883e-01
1.983333396911621094e+01 1.811911062613665857e-01
2.000000000000000000e+01 1.728673852948817702e-01
2.016666793823242188e+01 1.652057292803325861e-01
2.033333396911621094e+01 1.337518763315146686e-01
2.050000000000000000e+01 1.347388170953494335e-01
2.066666793823242188e+01 1.454915219537541993e-01
2.083333396911621094e+01 1.368289841517277283e-01
2.100000000000000000e+01 1.413834801247076944e-01
2.116666793823242188e+01 1.021986962847492714e-01
2.133333396911621094e+01 8.642676799168616530e-02
2.150000000000000000e+01 7.356552948817875193e-02
2.166666793823242188e+01 7.425975656014550952e-02
2.183333396911621094e+01 8.132529228371003505e-02
2.200000000000000000e+01 8.874140763834764689e-02
2.216666793823242188e+01 8.853624707716291342e-02
2.233333396911621094e+01 8.437948584047803846e-02
2.250000000000000000e+01 9.818779760976877047e-02
2.266666793823242188e+01 6.981810808002078539e-02
2.283333396911621094e+01 6.532135229929851572e-02
2.300000000000000000e+01 8.342407170693687257e-02
2.316666793823242188e+01 6.269306521174329572e-02
2.333333396911621094e+01 3.716829462197974304e-02
2.350000000000000000e+01 1.558997505845674016e-02
2.366666793823242188e+01 7.457003377500648171e-03
2.383333396911621094e+01 2.277183346323720034e-02


==> DataFigures/first_constraint.txt <==
0.000000000000000000e+00 2.999999999999999889e-01
1.678321678321678390e-01 2.999999999999999889e-01
3.356643356643356779e-01 2.999999999999999889e-01
5.034965034965035446e-01 2.999999999999999889e-01
6.713286713286713558e-01 2.999999999999999889e-01
8.391608391608391671e-01 2.999999999999999889e-01
1.006993006993007089e+00 2.999999999999999889e-01
1.174825174825175012e+00 2.999999999999999889e-01
1.342657342657342712e+00 2.999999999999999889e-01
1.510489510489510634e+00 2.999999999999999889e-01
1.678321678321678334e+00 2.999999999999999889e-01
1.846153846153846478e+00 2.999999999999999889e-01
2.013986013986014179e+00 2.999999999999999889e-01
2.181818181818182101e+00 2.999999999999999889e-01
2.349650349650350023e+00 2.999999999999999889e-01
2.517482517482517945e+00 2.999999999999999889e-01
2.685314685314685423e+00 2.999999999999999889e-01
2.853146853146853346e+00 2.999999999999999889e-01
3.020979020979021268e+00 2.999999999999999889e-01
3.188811188811188746e+00 2.999999999999999889e-01
3.356643356643356668e+00 2.999999999999999889e-01
3.524475524475525035e+00 2.999999999999999889e-01
3.692307692307692957e+00 2.999999999999999889e-01
3.860139860139860435e+00 2.999999999999999889e-01
4.027972027972028357e+00 2.999999999999999889e-01
4.195804195804195835e+00 2.999999999999999889e-01
4.363636363636364202e+00 2.999999999999999889e-01
4.531468531468531680e+00 2.999999999999999889e-01
4.699300699300700046e+00 2.999999999999999889e-01
4.867132867132867524e+00 2.999999999999999889e-01
5.034965034965035890e+00 2.999999999999999889e-01
5.202797202797203369e+00 2.999999999999999889e-01
5.370629370629370847e+00 2.999999999999999889e-01
5.538461538461539213e+00 2.999999999999999889e-01
5.706293706293706691e+00 2.999999999999999889e-01
5.874125874125874169e+00 2.999999999999999889e-01
6.041958041958042536e+00 2.999999999999999889e-01
6.209790209790210014e+00 2.999999999999999889e-01
6.377622377622377492e+00 2.999999999999999889e-01
6.545454545454545858e+00 2.999999999999999889e-01
6.713286713286713336e+00 2.999999999999999889e-01
6.881118881118882591e+00 2.999999999999999889e-01
7.048951048951050069e+00 2.999999999999999889e-01
7.216783216783217547e+00 2.999999999999999889e-01
7.384615384615385913e+00 2.999999999999999889e-01
7.552447552447553392e+00 2.999999999999999889e-01
7.720279720279720870e+00 2.999999999999999889e-01
7.888111888111889236e+00 2.999999999999999889e-01
8.055944055944056714e+00 2.999999999999999889e-01
8.223776223776225081e+00 2.999999999999999889e-01
8.391608391608391671e+00 2.999999999999999889e-01
8.559440559440560037e+00 2.999999999999999889e-01
8.727272727272728403e+00 2.999999999999999889e-01
8.895104895104894993e+00 2.999999999999999889e-01
9.062937062937063359e+00 2.999999999999999889e-01
9.230769230769231726e+00 2.999999999999999889e-01
9.398601398601400092e+00 2.999999999999999889e-01
9.566433566433568458e+00 2.999999999999999889e-01
9.734265734265735048e+00 2.999999999999999889e-01
9.902097902097903415e+00 2.999999999999999889e-01
1.006993006993007178e+01 2.999999999999999889e-01
1.023776223776223837e+01 2.999999999999999889e-01
1.040559440559440674e+01 2.999999999999999889e-01
1.057342657342657510e+01 2.999999999999999889e-01
1.074125874125874169e+01 2.999999999999999889e-01
1.090909090909091184e+01 2.999999999999999889e-01
1.107692307692307843e+01 2.999999999999999889e-01
1.124475524475524679e+01 2.999999999999999889e-01
1.141258741258741338e+01 2.999999999999999889e-01
1.158041958041958175e+01 2.999999999999999889e-01
1.174825174825174834e+01 2.999999999999999889e-01
1.191608391608391848e+01 2.999999999999999889e-01
1.208391608391608152e+01 2.999999999999999889e-01
1.225174825174825166e+01 2.999999999999999889e-01
1.241958041958041825e+01 2.999999999999999889e-01
1.258741258741258662e+01 2.999999999999999889e-01
1.275524475524475321e+01 2.999999999999999889e-01
1.292307692307692157e+01 2.999999999999999889e-01
1.309090909090908816e+01 2.999999999999999889e-01
1.325874125874125831e+01 2.999999999999999889e-01
1.342657342657342667e+01 2.999999999999999889e-01
1.359440559440559326e+01 2.999999999999999889e-01
1.376223776223776163e+01 2.999999999999999889e-01
1.393006993006992822e+01 2.999999999999999889e-01
1.409790209790209836e+01 2.999999999999999889e-01
1.426573426573426495e+01 2.999999999999999889e-01
1.443356643356643332e+01 2.999999999999999889e-01
1.460139860139859991e+01 2.999999999999999889e-01
1.476923076923076827e+01 2.999999999999999889e-01
1.493706293706293486e+01 2.999999999999999889e-01
1.510489510489510501e+01 2.999999999999999889e-01
1.527272727272727160e+01 2.999999999999999889e-01
1.544055944055943996e+01 2.999999999999999889e-01
1.560839160839160655e+01 2.999999999999999889e-01
1.577622377622377492e+01 2.999999999999999889e-01
1.594405594405594151e+01 2.999999999999999889e-01
1.611188811188810988e+01 2.999999999999999889e-01
1.627972027972028002e+01 2.999999999999999889e-01
1.644755244755244661e+01 2.999999999999999889e-01
1.661538461538461675e+01 2.999999999999999889e-01
1.678321678321678334e+01 2.999999999999999889e-01
1.695104895104894993e+01 2.999999999999999889e-01
1.711888111888111652e+01 2.999999999999999889e-01
1.728671328671328666e+01 2.999999999999999889e-01
1.745454545454545325e+01 2.999999999999999889e-01
1.762237762237762340e+01 2.999999999999999889e-01
1.779020979020978999e+01 2.999999999999999889e-01
1.795804195804195658e+01 2.999999999999999889e-01
1.812587412587412317e+01 2.999999999999999889e-01
1.829370629370629331e+01 2.999999999999999889e-01
1.846153846153845990e+01 2.999999999999999889e-01
1.862937062937063004e+01 2.999999999999999889e-01
1.879720279720279663e+01 2.999999999999999889e-01
1.896503496503496322e+01 2.999999999999999889e-01
1.913286713286713336e+01 2.999999999999999889e-01
1.930069930069929995e+01 2.999999999999999889e-01
1.946853146853147010e+01 2.999999999999999889e-01
1.963636363636363669e+01 2.999999999999999889e-01
1.980419580419580328e+01 2.999999999999999889e-01
1.997202797202796987e+01 2.999999999999999889e-01
2.013986013986014001e+01 2.999999999999999889e-01
2.030769230769230660e+01 2.999999999999999889e-01
2.047552447552447674e+01 2.999999999999999889e-01
2.064335664335664333e+01 2.999999999999999889e-01
2.081118881118880992e+01 2.999999999999999889e-01
2.097902097902097651e+01 2.999999999999999889e-01
2.114685314685314665e+01 2.999999999999999889e-01
2.131468531468531680e+01 2.999999999999999889e-01
2.148251748251748339e+01 2.999999999999999889e-01
2.165034965034964998e+01 2.999999999999999889e-01
2.181818181818181657e+01 2.999999999999999889e-01
2.198601398601398671e+01 2.999999999999999889e-01
2.215384615384615685e+01 2.999999999999999889e-01
2.232167832167831989e+01 2.999999999999999889e-01
2.248951048951049003e+01 2.999999999999999889e-01
2.265734265734265662e+01 2.999999999999999889e-01
2.282517482517482676e+01 2.999999999999999889e-01
2.299300699300698980e+01 2.999999999999999889e-01
2.316083916083915994e+01 2.999999999999999889e-01
2.332867132867133009e+01 2.999999999999999889e-01
2.349650349650349668e+01 2.999999999999999889e-01
2.366433566433566327e+01 2.999999999999999889e-01
2.383216783216782986e+01 2.999999999999999889e-01
2.400000000000000000e+01 2.999999999999999889e-01


==> DataFigures/first_constraint_short.txt <==
9.062937062937063359e+00 2.500000000000000111e-01
9.230769230769231726e+00 2.500000000000000111e-01
9.398601398601400092e+00 2.500000000000000111e-01
9.566433566433568458e+00 2.500000000000000111e-01
9.734265734265735048e+00 2.500000000000000111e-01
9.902097902097903415e+00 2.500000000000000111e-01
1.006993006993007178e+01 2.500000000000000111e-01
1.023776223776223837e+01 2.500000000000000111e-01
1.040559440559440674e+01 2.500000000000000111e-01
1.057342657342657510e+01 2.500000000000000111e-01
1.074125874125874169e+01 2.500000000000000111e-01
1.090909090909091184e+01 2.500000000000000111e-01

==> DataFigures/klq10.txt <==
0.000000000000000000e+00 2.475000172853469849e-01
1.666666716337203979e-01 1.925000101327896118e-01
3.333333432674407959e-01 1.840000152587890625e-01
5.000000000000000000e-01 1.760000139474868774e-01
6.666666865348815918e-01 1.655000150203704834e-01
8.333333134651184082e-01 1.595000028610229492e-01
1.000000000000000000e+00 1.540000140666961670e-01
1.166666626930236816e+00 1.505000144243240356e-01
1.333333373069763184e+00 1.420000046491622925e-01
1.500000000000000000e+00 1.430000066757202148e-01
1.666666626930236816e+00 1.440000087022781372e-01
1.833333373069763184e+00 1.405000090599060059e-01
2.000000000000000000e+00 1.385000050067901611e-01
2.166666746139526367e+00 1.380000114440917969e-01
2.333333253860473633e+00 1.400000005960464478e-01
2.500000000000000000e+00 1.400000005960464478e-01
2.666666746139526367e+00 1.430000066757202148e-01
2.833333253860473633e+00 1.455000042915344238e-01
3.000000000000000000e+00 1.475000083446502686e-01
3.166666746139526367e+00 1.525000035762786865e-01
3.333333253860473633e+00 1.535000056028366089e-01
3.500000000000000000e+00 1.695000082254409790e-01
3.666666746139526367e+00 1.785000115633010864e-01
3.833333253860473633e+00 1.840000152587890625e-01
4.000000000000000000e+00 1.920000016689300537e-01
4.166666507720947266e+00 2.095000147819519043e-01
4.333333492279052734e+00 2.265000045299530029e-01
4.500000000000000000e+00 2.365000098943710327e-01
4.666666507720947266e+00 2.405000180006027222e-01
4.833333492279052734e+00 2.530000209808349609e-01
5.000000000000000000e+00 2.660000026226043701e-01
5.166666507720947266e+00 2.925000190734863281e-01
5.333333492279052734e+00 3.205000162124633789e-01
5.500000000000000000e+00 3.295000195503234863e-01
5.666666507720947266e+00 3.400000035762786865e-01
5.833333492279052734e+00 3.460000157356262207e-01
6.000000000000000000e+00 3.530000150203704834e-01
6.166666507720947266e+00 3.620000183582305908e-01
6.333333492279052734e+00 3.710000216960906982e-01
6.500000000000000000e+00 3.785000145435333252e-01
6.666666507720947266e+00 3.805000185966491699e-01
6.833333492279052734e+00 3.870000243186950684e-01
7.000000000000000000e+00 3.890000283718109131e-01
7.166666507720947266e+00 3.880000114440917969e-01
7.333333492279052734e+00 4.005000293254852295e-01
7.500000000000000000e+00 3.985000252723693848e-01
7.666666507720947266e+00 4.080000221729278564e-01
7.833333492279052734e+00 4.260000288486480713e-01
8.000000000000000000e+00 4.250000119209289551e-01
8.166666984558105469e+00 4.360000193119049072e-01
8.333333015441894531e+00 4.360000193119049072e-01
8.500000000000000000e+00 4.375000298023223877e-01
8.666666984558105469e+00 4.425000250339508057e-01
8.833333015441894531e+00 4.390000104904174805e-01
9.000000000000000000e+00 4.440000355243682861e-01
9.166666984558105469e+00 4.290000200271606445e-01
9.333333015441894531e+00 4.210000336170196533e-01
9.500000000000000000e+00 4.045000076293945312e-01
9.666666984558105469e+00 3.950000107288360596e-01
9.833333015441894531e+00 3.870000243186950684e-01
1.000000000000000000e+01 3.810000121593475342e-01
1.016666698455810547e+01 3.720000088214874268e-01
1.033333301544189453e+01 3.520000278949737549e-01
1.050000000000000000e+01 3.390000164508819580e-01
1.066666698455810547e+01 3.280000090599060059e-01
1.083333301544189453e+01 3.210000097751617432e-01
1.100000000000000000e+01 3.035000264644622803e-01
1.116666698455810547e+01 2.910000085830688477e-01
1.133333301544189453e+01 2.795000076293945312e-01
1.150000000000000000e+01 2.639999985694885254e-01
1.166666698455810547e+01 2.530000209808349609e-01
1.183333301544189453e+01 2.305000126361846924e-01
1.200000000000000000e+01 2.270000129938125610e-01
1.216666698455810547e+01 2.235000133514404297e-01
1.233333301544189453e+01 2.110000103712081909e-01
1.250000000000000000e+01 2.030000090599060059e-01
1.266666698455810547e+01 1.930000036954879761e-01
1.283333301544189453e+01 1.900000125169754028e-01
1.300000000000000000e+01 1.865000128746032715e-01
1.316666698455810547e+01 1.915000081062316895e-01
1.333333301544189453e+01 1.945000141859054565e-01
1.350000000000000000e+01 1.880000084638595581e-01
1.366666698455810547e+01 1.870000064373016357e-01
1.383333301544189453e+01 1.785000115633010864e-01
1.400000000000000000e+01 1.750000119209289551e-01
1.416666698455810547e+01 1.755000054836273193e-01
1.433333301544189453e+01 1.715000122785568237e-01
1.450000000000000000e+01 1.660000085830688477e-01
1.466666698455810547e+01 1.670000106096267700e-01
1.483333301544189453e+01 1.610000133514404297e-01
1.500000000000000000e+01 1.610000133514404297e-01
1.516666698455810547e+01 1.540000140666961670e-01
1.533333301544189453e+01 1.515000015497207642e-01
1.550000000000000000e+01 1.435000002384185791e-01
1.566666698455810547e+01 1.375000029802322388e-01
1.583333301544189453e+01 1.385000050067901611e-01
1.600000000000000000e+01 1.375000029802322388e-01
1.616666603088378906e+01 1.325000077486038208e-01
1.633333396911621094e+01 1.265000104904174805e-01
1.650000000000000000e+01 1.235000044107437134e-01
1.666666603088378906e+01 1.225000023841857910e-01
1.683333396911621094e+01 1.200000047683715820e-01
1.700000000000000000e+01 1.205000057816505432e-01
1.716666603088378906e+01 1.215000078082084656e-01
1.733333396911621094e+01 1.215000078082084656e-01
1.750000000000000000e+01 1.319999992847442627e-01
1.766666603088378906e+01 1.330000013113021851e-01
1.783333396911621094e+01 1.395000070333480835e-01
1.800000000000000000e+01 1.350000053644180298e-01
1.816666603088378906e+01 1.395000070333480835e-01
1.833333396911621094e+01 1.400000005960464478e-01
1.850000000000000000e+01 1.445000022649765015e-01
1.866666603088378906e+01 1.525000035762786865e-01
1.883333396911621094e+01 1.610000133514404297e-01
1.900000000000000000e+01 1.715000122785568237e-01
1.916666603088378906e+01 1.740000098943710327e-01
1.933333396911621094e+01 1.835000067949295044e-01
1.950000000000000000e+01 1.940000057220458984e-01
1.966666603088378906e+01 1.960000097751617432e-01
1.983333396911621094e+01 2.065000087022781372e-01
2.000000000000000000e+01 2.175000160932540894e-01
2.016666603088378906e+01 2.240000069141387939e-01
2.033333396911621094e+01 2.405000180006027222e-01
2.050000000000000000e+01 2.550000250339508057e-01
2.066666603088378906e+01 2.600000202655792236e-01
2.083333396911621094e+01 2.630000114440917969e-01
2.100000000000000000e+01 2.675000131130218506e-01
2.116666603088378906e+01 2.655000090599060059e-01
2.133333396911621094e+01 2.710000276565551758e-01
2.150000000000000000e+01 2.685000002384185791e-01
2.166666603088378906e+01 2.675000131130218506e-01
2.183333396911621094e+01 2.725000083446502686e-01
2.200000000000000000e+01 2.730000019073486328e-01
2.216666603088378906e+01 2.705000042915344238e-01
2.233333396911621094e+01 2.765000164508819580e-01
2.250000000000000000e+01 2.785000205039978027e-01
2.266666603088378906e+01 2.730000019073486328e-01
2.283333396911621094e+01 2.800000011920928955e-01
2.300000000000000000e+01 2.890000045299530029e-01
2.316666603088378906e+01 2.815000116825103760e-01
2.333333396911621094e+01 2.780000269412994385e-01
2.350000000000000000e+01 2.680000066757202148e-01
2.366666603088378906e+01 2.685000002384185791e-01
2.383333396911621094e+01 2.615000009536743164e-01


==> DataFigures/klq2.txt <==
0.000000000000000000e+00 2.680000066757202148e-01
1.666666716337203979e-01 1.990000158548355103e-01
3.333333432674407959e-01 1.990000158548355103e-01
5.000000000000000000e-01 1.965000033378601074e-01
6.666666865348815918e-01 1.915000081062316895e-01
8.333333134651184082e-01 1.945000141859054565e-01
1.000000000000000000e+00 1.775000095367431641e-01
1.166666626930236816e+00 1.650000065565109253e-01
1.333333373069763184e+00 1.475000083446502686e-01
1.500000000000000000e+00 1.450000107288360596e-01
1.666666626930236816e+00 1.450000107288360596e-01
1.833333373069763184e+00 1.370000094175338745e-01
2.000000000000000000e+00 1.290000081062316895e-01
2.166666746139526367e+00 1.330000013113021851e-01
2.333333253860473633e+00 1.295000016689300537e-01
2.500000000000000000e+00 1.215000078082084656e-01
2.666666746139526367e+00 1.345000118017196655e-01
2.833333253860473633e+00 1.440000087022781372e-01
3.000000000000000000e+00 1.440000087022781372e-01
3.166666746139526367e+00 1.490000039339065552e-01
3.333333253860473633e+00 1.600000113248825073e-01
3.500000000000000000e+00 1.650000065565109253e-01
3.666666746139526367e+00 1.745000034570693970e-01
3.833333253860473633e+00 1.785000115633010864e-01
4.000000000000000000e+00 1.945000141859054565e-01
4.166666507720947266e+00 2.050000131130218506e-01
4.333333492279052734e+00 2.130000144243240356e-01
4.500000000000000000e+00 2.320000082254409790e-01
4.666666507720947266e+00 2.430000156164169312e-01
4.833333492279052734e+00 2.575000226497650146e-01
5.000000000000000000e+00 2.540000081062316895e-01
5.166666507720947266e+00 2.535000145435333252e-01
5.333333492279052734e+00 2.450000047683715820e-01
5.500000000000000000e+00 2.425000071525573730e-01
5.666666507720947266e+00 2.420000135898590088e-01
5.833333492279052734e+00 2.655000090599060059e-01
6.000000000000000000e+00 2.765000164508819580e-01
6.166666507720947266e+00 2.815000116825103760e-01
6.333333492279052734e+00 2.760000228881835938e-01
6.500000000000000000e+00 2.895000278949737549e-01
6.666666507720947266e+00 3.155000209808349609e-01
6.833333492279052734e+00 3.335000276565551758e-01
7.000000000000000000e+00 3.635000288486480713e-01
7.166666507720947266e+00 4.125000238418579102e-01
7.333333492279052734e+00 4.605000317096710205e-01
7.500000000000000000e+00 4.980000257492065430e-01
7.666666507720947266e+00 5.345000028610229492e-01
7.833333492279052734e+00 5.435000061988830566e-01
8.000000000000000000e+00 5.530000329017639160e-01
8.166666984558105469e+00 5.655000209808349609e-01
8.333333015441894531e+00 5.635000467300415039e-01
8.500000000000000000e+00 5.620000362396240234e-01
8.666666984558105469e+00 5.509999990463256836e-01
8.833333015441894531e+00 5.630000233650207520e-01
9.000000000000000000e+00 5.550000071525573730e-01
9.166666984558105469e+00 5.465000271797180176e-01
9.333333015441894531e+00 5.210000276565551758e-01
9.500000000000000000e+00 4.890000224113464355e-01
9.666666984558105469e+00 4.600000083446502686e-01
9.833333015441894531e+00 4.480000138282775879e-01
1.000000000000000000e+01 4.365000128746032715e-01
1.016666698455810547e+01 4.350000321865081787e-01
1.033333301544189453e+01 4.205000102519989014e-01
1.050000000000000000e+01 3.910000324249267578e-01
1.066666698455810547e+01 3.425000309944152832e-01
1.083333301544189453e+01 3.065000176429748535e-01
1.100000000000000000e+01 2.715000212192535400e-01
1.116666698455810547e+01 2.415000051259994507e-01
1.133333301544189453e+01 2.245000153779983521e-01
1.150000000000000000e+01 2.140000164508819580e-01
1.166666698455810547e+01 1.925000101327896118e-01
1.183333301544189453e+01 1.715000122785568237e-01
1.200000000000000000e+01 1.525000035762786865e-01
1.216666698455810547e+01 1.485000103712081909e-01
1.233333301544189453e+01 1.465000063180923462e-01
1.250000000000000000e+01 1.385000050067901611e-01
1.266666698455810547e+01 1.295000016689300537e-01
1.283333301544189453e+01 1.245000064373016357e-01
1.300000000000000000e+01 1.190000027418136597e-01
1.316666698455810547e+01 1.255000084638595581e-01
1.333333301544189453e+01 1.240000054240226746e-01
1.350000000000000000e+01 1.180000081658363342e-01
1.366666698455810547e+01 1.200000047683715820e-01
1.383333301544189453e+01 1.135000064969062805e-01
1.400000000000000000e+01 1.125000044703483582e-01
1.416666698455810547e+01 1.085000038146972656e-01
1.433333301544189453e+01 1.065000072121620178e-01
1.450000000000000000e+01 1.025000065565109253e-01
1.466666698455810547e+01 9.800000488758087158e-02
1.483333301544189453e+01 1.040000021457672119e-01
1.500000000000000000e+01 1.040000021457672119e-01
1.516666698455810547e+01 1.010000035166740417e-01
1.533333301544189453e+01 1.105000078678131104e-01
1.550000000000000000e+01 1.130000054836273193e-01
1.566666698455810547e+01 1.100000068545341492e-01
1.583333301544189453e+01 1.155000030994415283e-01
1.600000000000000000e+01 1.070000082254409790e-01
1.616666603088378906e+01 1.015000045299530029e-01
1.633333396911621094e+01 9.800000488758087158e-02
1.650000000000000000e+01 1.035000085830688477e-01
1.666666603088378906e+01 1.020000055432319641e-01
1.683333396911621094e+01 1.050000041723251343e-01
1.700000000000000000e+01 1.160000041127204895e-01
1.716666603088378906e+01 1.420000046491622925e-01
1.733333396911621094e+01 1.610000133514404297e-01
1.750000000000000000e+01 1.985000073909759521e-01
1.766666603088378906e+01 2.400000095367431641e-01
1.783333396911621094e+01 2.700000107288360596e-01
1.800000000000000000e+01 2.905000150203704834e-01
1.816666603088378906e+01 3.240000009536743164e-01
1.833333396911621094e+01 3.455000221729278564e-01
1.850000000000000000e+01 3.485000133514404297e-01
1.866666603088378906e+01 3.475000262260437012e-01
1.883333396911621094e+01 3.450000286102294922e-01
1.900000000000000000e+01 3.290000259876251221e-01
1.916666603088378906e+01 3.025000095367431641e-01
1.933333396911621094e+01 2.754999995231628418e-01
1.950000000000000000e+01 2.460000067949295044e-01
1.966666603088378906e+01 2.175000160932540894e-01
1.983333396911621094e+01 2.055000066757202148e-01
2.000000000000000000e+01 1.850000023841857910e-01
2.016666603088378906e+01 1.830000132322311401e-01
2.033333396911621094e+01 1.755000054836273193e-01
2.050000000000000000e+01 1.830000132322311401e-01
2.066666603088378906e+01 1.955000162124633789e-01
2.083333396911621094e+01 2.065000087022781372e-01
2.100000000000000000e+01 2.150000035762786865e-01
2.116666603088378906e+01 2.385000139474868774e-01
2.133333396911621094e+01 2.575000226497650146e-01
2.150000000000000000e+01 2.650000154972076416e-01
2.166666603088378906e+01 2.710000276565551758e-01
2.183333396911621094e+01 2.735000252723693848e-01
2.200000000000000000e+01 2.745000123977661133e-01
2.216666603088378906e+01 2.650000154972076416e-01
2.233333396911621094e+01 2.639999985694885254e-01
2.250000000000000000e+01 2.524999976158142090e-01
2.266666603088378906e+01 2.470000088214874268e-01
2.283333396911621094e+01 2.335000038146972656e-01
2.300000000000000000e+01 2.335000038146972656e-01
2.316666603088378906e+01 2.300000041723251343e-01
2.333333396911621094e+01 2.280000150203704834e-01
2.350000000000000000e+01 2.125000059604644775e-01
2.366666603088378906e+01 1.980000138282775879e-01
2.383333396911621094e+01 1.835000067949295044e-01


==> DataFigures/klq5.txt <==
0.000000000000000000e+00 2.730000019073486328e-01
1.666666716337203979e-01 2.185000032186508179e-01
3.333333432674407959e-01 2.085000127553939819e-01
5.000000000000000000e-01 2.000000029802322388e-01
6.666666865348815918e-01 1.930000036954879761e-01
8.333333134651184082e-01 1.785000115633010864e-01
1.000000000000000000e+00 1.670000106096267700e-01
1.166666626930236816e+00 1.620000004768371582e-01
1.333333373069763184e+00 1.525000035762786865e-01
1.500000000000000000e+00 1.395000070333480835e-01
1.666666626930236816e+00 1.340000033378601074e-01
1.833333373069763184e+00 1.295000016689300537e-01
2.000000000000000000e+00 1.255000084638595581e-01
2.166666746139526367e+00 1.284999996423721313e-01
2.333333253860473633e+00 1.335000097751617432e-01
2.500000000000000000e+00 1.330000013113021851e-01
2.666666746139526367e+00 1.335000097751617432e-01
2.833333253860473633e+00 1.330000013113021851e-01
3.000000000000000000e+00 1.415000110864639282e-01
3.166666746139526367e+00 1.500000059604644775e-01
3.333333253860473633e+00 1.570000052452087402e-01
3.500000000000000000e+00 1.625000089406967163e-01
3.666666746139526367e+00 1.705000102519989014e-01
3.833333253860473633e+00 1.850000023841857910e-01
4.000000000000000000e+00 1.845000088214874268e-01
4.166666507720947266e+00 1.950000077486038208e-01
4.333333492279052734e+00 2.070000171661376953e-01
4.500000000000000000e+00 2.160000056028366089e-01
4.666666507720947266e+00 2.345000058412551880e-01
4.833333492279052734e+00 2.545000016689300537e-01
5.000000000000000000e+00 2.750000059604644775e-01
5.166666507720947266e+00 2.885000109672546387e-01
5.333333492279052734e+00 3.110000193119049072e-01
5.500000000000000000e+00 3.300000131130218506e-01
5.666666507720947266e+00 3.385000228881835938e-01
5.833333492279052734e+00 3.430000245571136475e-01
6.000000000000000000e+00 3.435000181198120117e-01
6.166666507720947266e+00 3.430000245571136475e-01
6.333333492279052734e+00 3.495000302791595459e-01
6.500000000000000000e+00 3.545000255107879639e-01
6.666666507720947266e+00 3.565000295639038086e-01
6.833333492279052734e+00 3.575000166893005371e-01
7.000000000000000000e+00 3.670000135898590088e-01
7.166666507720947266e+00 3.855000138282775879e-01
7.333333492279052734e+00 3.940000236034393311e-01
7.500000000000000000e+00 4.130000174045562744e-01
7.666666507720947266e+00 4.350000321865081787e-01
7.833333492279052734e+00 4.475000202655792236e-01
8.000000000000000000e+00 4.595000147819519043e-01
8.166666984558105469e+00 4.675000309944152832e-01
8.333333015441894531e+00 4.780000150203704834e-01
8.500000000000000000e+00 4.895000159740447998e-01
8.666666984558105469e+00 4.855000376701354980e-01
8.833333015441894531e+00 4.830000102519989014e-01
9.000000000000000000e+00 4.785000085830688477e-01
9.166666984558105469e+00 4.655000269412994385e-01
9.333333015441894531e+00 4.525000154972076416e-01
9.500000000000000000e+00 4.525000154972076416e-01
9.666666984558105469e+00 4.280000329017639160e-01
9.833333015441894531e+00 4.135000109672546387e-01
1.000000000000000000e+01 3.900000154972076416e-01
1.016666698455810547e+01 3.715000152587890625e-01
1.033333301544189453e+01 3.575000166893005371e-01
1.050000000000000000e+01 3.445000052452087402e-01
1.066666698455810547e+01 3.185000121593475342e-01
1.083333301544189453e+01 3.035000264644622803e-01
1.100000000000000000e+01 2.860000133514404297e-01
1.116666698455810547e+01 2.805000245571136475e-01
1.133333301544189453e+01 2.650000154972076416e-01
1.150000000000000000e+01 2.445000112056732178e-01
1.166666698455810547e+01 2.350000143051147461e-01
1.183333301544189453e+01 2.255000174045562744e-01
1.200000000000000000e+01 2.200000137090682983e-01
1.216666698455810547e+01 2.195000052452087402e-01
1.233333301544189453e+01 2.080000042915344238e-01
1.250000000000000000e+01 1.915000081062316895e-01
1.266666698455810547e+01 1.825000047683715820e-01
1.283333301544189453e+01 1.805000156164169312e-01
1.300000000000000000e+01 1.710000038146972656e-01
1.316666698455810547e+01 1.680000126361846924e-01
1.333333301544189453e+01 1.650000065565109253e-01
1.350000000000000000e+01 1.595000028610229492e-01
1.366666698455810547e+01 1.560000032186508179e-01
1.383333301544189453e+01 1.595000028610229492e-01
1.400000000000000000e+01 1.580000072717666626e-01
1.416666698455810547e+01 1.505000144243240356e-01
1.433333301544189453e+01 1.480000019073486328e-01
1.450000000000000000e+01 1.545000076293945312e-01
1.466666698455810547e+01 1.535000056028366089e-01
1.483333301544189453e+01 1.500000059604644775e-01
1.500000000000000000e+01 1.440000087022781372e-01
1.516666698455810547e+01 1.380000114440917969e-01
1.533333301544189453e+01 1.300000101327896118e-01
1.550000000000000000e+01 1.245000064373016357e-01
1.566666698455810547e+01 1.230000033974647522e-01
1.583333301544189453e+01 1.240000054240226746e-01
1.600000000000000000e+01 1.260000020265579224e-01
1.616666603088378906e+01 1.240000054240226746e-01
1.633333396911621094e+01 1.155000030994415283e-01
1.650000000000000000e+01 1.085000038146972656e-01
1.666666603088378906e+01 1.100000068545341492e-01
1.683333396911621094e+01 1.125000044703483582e-01
1.700000000000000000e+01 1.175000071525573730e-01
1.716666603088378906e+01 1.255000084638595581e-01
1.733333396911621094e+01 1.305000036954879761e-01
1.750000000000000000e+01 1.425000131130218506e-01
1.766666603088378906e+01 1.535000056028366089e-01
1.783333396911621094e+01 1.710000038146972656e-01
1.800000000000000000e+01 1.815000027418136597e-01
1.816666603088378906e+01 1.845000088214874268e-01
1.833333396911621094e+01 1.940000057220458984e-01
1.850000000000000000e+01 1.975000053644180298e-01
1.866666603088378906e+01 2.005000114440917969e-01
1.883333396911621094e+01 2.010000050067901611e-01
1.900000000000000000e+01 1.955000162124633789e-01
1.916666603088378906e+01 1.875000149011611938e-01
1.933333396911621094e+01 1.900000125169754028e-01
1.950000000000000000e+01 1.905000060796737671e-01
1.966666603088378906e+01 1.845000088214874268e-01
1.983333396911621094e+01 1.940000057220458984e-01
2.000000000000000000e+01 2.040000110864639282e-01
2.016666603088378906e+01 2.195000052452087402e-01
2.033333396911621094e+01 2.375000119209289551e-01
2.050000000000000000e+01 2.500000000000000000e-01
2.066666603088378906e+01 2.540000081062316895e-01
2.083333396911621094e+01 2.690000236034393311e-01
2.100000000000000000e+01 2.885000109672546387e-01
2.116666603088378906e+01 2.950000166893005371e-01
2.133333396911621094e+01 2.960000038146972656e-01
2.150000000000000000e+01 2.950000166893005371e-01
2.166666603088378906e+01 2.995000183582305908e-01
2.183333396911621094e+01 3.015000224113464355e-01
2.200000000000000000e+01 2.975000143051147461e-01
2.216666603088378906e+01 2.885000109672546387e-01
2.233333396911621094e+01 2.880000174045562744e-01
2.250000000000000000e+01 2.824999988079071045e-01
2.266666603088378906e+01 2.840000092983245850e-01
2.283333396911621094e+01 2.725000083446502686e-01
2.300000000000000000e+01 2.615000009536743164e-01
2.316666603088378906e+01 2.485000044107437134e-01
2.333333396911621094e+01 2.480000108480453491e-01
2.350000000000000000e+01 2.430000156164169312e-01
2.366666603088378906e+01 2.355000078678131104e-01
2.383333396911621094e+01 2.260000109672546387e-01


==> DataFigures/nominal.txt <==
0.000000000000000000e+00 2.499899864196777344e-01
1.666666716337203979e-01 2.368099987506866455e-01
3.333333432674407959e-01 2.239499986171722412e-01
5.000000000000000000e-01 2.110099941492080688e-01
6.666666865348815918e-01 1.978899985551834106e-01
8.333333730697631836e-01 1.839199960231781006e-01
1.000000000000000000e+00 1.709299981594085693e-01
1.166666746139526367e+00 1.582700014114379883e-01
1.333333373069763184e+00 1.442800015211105347e-01
1.500000000000000000e+00 1.306300014257431030e-01
1.666666746139526367e+00 1.178900003433227539e-01
1.833333373069763184e+00 1.005199998617172241e-01
2.000000000000000000e+00 1.018399968743324280e-01
2.166666746139526367e+00 1.017699986696243286e-01
2.333333492279052734e+00 1.025399938225746155e-01
2.500000000000000000e+00 1.034999936819076538e-01
2.666666746139526367e+00 1.034500002861022949e-01
2.833333492279052734e+00 1.038199961185455322e-01
3.000000000000000000e+00 1.038799956440925598e-01
3.166666746139526367e+00 1.043999940156936646e-01
3.333333492279052734e+00 1.049299985170364380e-01
3.500000000000000000e+00 1.051899939775466919e-01
3.666666746139526367e+00 1.056899949908256531e-01
3.833333492279052734e+00 1.067200005054473877e-01
4.000000000000000000e+00 1.075899973511695862e-01
4.166666984558105469e+00 1.092199981212615967e-01
4.333333492279052734e+00 1.106999963521957397e-01
4.500000000000000000e+00 1.128599941730499268e-01
4.666666984558105469e+00 1.159499958157539368e-01
4.833333492279052734e+00 1.178499981760978699e-01
5.000000000000000000e+00 1.219500005245208740e-01
5.166666984558105469e+00 1.294799894094467163e-01
5.333333492279052734e+00 1.370999962091445923e-01
5.500000000000000000e+00 1.446799933910369873e-01
5.666666984558105469e+00 1.534899920225143433e-01
5.833333492279052734e+00 1.642699986696243286e-01
6.000000000000000000e+00 1.747599989175796509e-01
6.166666984558105469e+00 1.960799992084503174e-01
6.333333492279052734e+00 2.256200015544891357e-01
6.500000000000000000e+00 2.534799873828887939e-01
6.666666984558105469e+00 2.862800061702728271e-01
6.833333492279052734e+00 3.252999782562255859e-01
7.000000000000000000e+00 3.664999902248382568e-01
7.166666984558105469e+00 4.102199971675872803e-01
7.333333492279052734e+00 4.561799764633178711e-01
7.500000000000000000e+00 4.921199977397918701e-01
7.666666984558105469e+00 5.221099853515625000e-01
7.833333492279052734e+00 5.488399863243103027e-01
8.000000000000000000e+00 5.675699710845947266e-01
8.166666984558105469e+00 5.845099687576293945e-01
8.333333969116210938e+00 6.006199717521667480e-01
8.500000000000000000e+00 6.092799901962280273e-01
8.666666984558105469e+00 6.123899817466735840e-01
8.833333969116210938e+00 6.141899824142456055e-01
9.000000000000000000e+00 6.137799620628356934e-01
9.166666984558105469e+00 6.080799698829650879e-01
9.333333969116210938e+00 5.999900102615356445e-01
9.500000000000000000e+00 5.866400003433227539e-01
9.666666984558105469e+00 5.687299966812133789e-01
9.833333969116210938e+00 5.477499961853027344e-01
1.000000000000000000e+01 5.255199670791625977e-01
1.016666698455810547e+01 5.004400014877319336e-01
1.033333396911621094e+01 4.755499958992004395e-01
1.050000000000000000e+01 4.502899944782257080e-01
1.066666698455810547e+01 4.235599935054779053e-01
1.083333396911621094e+01 3.980799913406372070e-01
1.100000000000000000e+01 3.725299835205078125e-01
1.116666698455810547e+01 3.461799919605255127e-01
1.133333396911621094e+01 3.218899965286254883e-01
1.150000000000000000e+01 3.001099824905395508e-01
1.166666698455810547e+01 2.797199785709381104e-01
1.183333396911621094e+01 2.599799931049346924e-01
1.200000000000000000e+01 2.412699908018112183e-01
1.216666698455810547e+01 2.246799916028976440e-01
1.233333396911621094e+01 2.087299972772598267e-01
1.250000000000000000e+01 1.946000009775161743e-01
1.266666698455810547e+01 1.826499998569488525e-01
1.283333396911621094e+01 1.724599897861480713e-01
1.300000000000000000e+01 1.639399975538253784e-01
1.316666698455810547e+01 1.572400033473968506e-01
1.333333396911621094e+01 1.492599993944168091e-01
1.350000000000000000e+01 1.429100036621093750e-01
1.366666698455810547e+01 1.370099931955337524e-01
1.383333396911621094e+01 1.315899938344955444e-01
1.400000000000000000e+01 1.251899898052215576e-01
1.416666698455810547e+01 1.195699945092201233e-01
1.433333396911621094e+01 1.142200008034706116e-01
1.450000000000000000e+01 1.087500005960464478e-01
1.466666698455810547e+01 1.033799946308135986e-01
1.483333396911621094e+01 9.857999533414840698e-02
1.500000000000000000e+01 9.352999925613403320e-02
1.516666698455810547e+01 8.810000121593475342e-02
1.533333396911621094e+01 8.326999843120574951e-02
1.550000000000000000e+01 7.869999855756759644e-02
1.566666698455810547e+01 7.513999938964843750e-02
1.583333396911621094e+01 7.214999943971633911e-02
1.600000000000000000e+01 7.079000025987625122e-02
1.616666793823242188e+01 6.911999732255935669e-02
1.633333396911621094e+01 6.860999763011932373e-02
1.650000000000000000e+01 6.787999719381332397e-02
1.666666793823242188e+01 6.749999523162841797e-02
1.683333396911621094e+01 6.858000159263610840e-02
1.700000000000000000e+01 6.943999975919723511e-02
1.716666793823242188e+01 7.123000174760818481e-02
1.733333396911621094e+01 7.329999655485153198e-02
1.750000000000000000e+01 7.661999762058258057e-02
1.766666793823242188e+01 8.068999648094177246e-02
1.783333396911621094e+01 8.574999868869781494e-02
1.800000000000000000e+01 9.109999984502792358e-02
1.816666793823242188e+01 9.783999621868133545e-02
1.833333396911621094e+01 1.062299981713294983e-01
1.850000000000000000e+01 1.152400001883506775e-01
1.866666793823242188e+01 1.229599937796592712e-01
1.883333396911621094e+01 1.320599913597106934e-01
1.900000000000000000e+01 1.437899917364120483e-01
1.916666793823242188e+01 1.568899899721145630e-01
1.933333396911621094e+01 1.732999980449676514e-01
1.950000000000000000e+01 1.899199932813644409e-01
1.966666793823242188e+01 2.058800011873245239e-01
1.983333396911621094e+01 2.273899912834167480e-01
2.000000000000000000e+01 2.504200041294097900e-01
2.016666793823242188e+01 2.728999853134155273e-01
2.033333396911621094e+01 2.964299917221069336e-01
2.050000000000000000e+01 3.147699832916259766e-01
2.066666793823242188e+01 3.325199782848358154e-01
2.083333396911621094e+01 3.491399884223937988e-01
2.100000000000000000e+01 3.639999926090240479e-01
2.116666793823242188e+01 3.764399886131286621e-01
2.133333396911621094e+01 3.841899931430816650e-01
2.150000000000000000e+01 3.872199952602386475e-01
2.166666793823242188e+01 3.874499797821044922e-01
2.183333396911621094e+01 3.846399784088134766e-01
2.200000000000000000e+01 3.793099820613861084e-01
2.216666793823242188e+01 3.732799887657165527e-01
2.233333396911621094e+01 3.631599843502044678e-01
2.250000000000000000e+01 3.531000018119812012e-01
2.266666793823242188e+01 3.433299958705902100e-01
2.283333396911621094e+01 3.309299945831298828e-01
2.300000000000000000e+01 3.187399804592132568e-01
2.316666793823242188e+01 3.071799874305725098e-01
2.333333396911621094e+01 2.958700060844421387e-01
2.350000000000000000e+01 2.826399803161621094e-01
2.366666793823242188e+01 2.676199972629547119e-01
2.383333396911621094e+01 2.529699802398681641e-01


==> DataFigures/nominal_het.txt <==
0.000000000000000000e+00 2.479799985885620117e-01
1.666666716337203979e-01 2.351299971342086792e-01
3.333333432674407959e-01 2.219599932432174683e-01
5.000000000000000000e-01 2.072699964046478271e-01
6.666666865348815918e-01 1.928799897432327271e-01
8.333333730697631836e-01 1.787299960851669312e-01
1.000000000000000000e+00 1.667799949645996094e-01
1.166666746139526367e+00 1.562400013208389282e-01
1.333333373069763184e+00 1.476700007915496826e-01
1.500000000000000000e+00 1.415099948644638062e-01
1.666666746139526367e+00 1.356299966573715210e-01
1.833333373069763184e+00 1.308500021696090698e-01
2.000000000000000000e+00 1.278499960899353027e-01
2.166666746139526367e+00 1.261299997568130493e-01
2.333333492279052734e+00 1.247999966144561768e-01
2.500000000000000000e+00 1.237199977040290833e-01
2.666666746139526367e+00 1.226999983191490173e-01
2.833333492279052734e+00 1.226899996399879456e-01
3.000000000000000000e+00 1.231199949979782104e-01
3.166666746139526367e+00 1.233799979090690613e-01
3.333333492279052734e+00 1.233600005507469177e-01
3.500000000000000000e+00 1.237899959087371826e-01
3.666666746139526367e+00 1.243799999356269836e-01
3.833333492279052734e+00 1.254699975252151489e-01
4.000000000000000000e+00 1.258800029754638672e-01
4.166666984558105469e+00 1.275499910116195679e-01
4.333333492279052734e+00 1.288599967956542969e-01
4.500000000000000000e+00 1.318899989128112793e-01
4.666666984558105469e+00 1.357299983501434326e-01
4.833333492279052734e+00 1.386199891567230225e-01
5.000000000000000000e+00 1.425699889659881592e-01
5.166666984558105469e+00 1.501400023698806763e-01
5.333333492279052734e+00 1.585799902677536011e-01
5.500000000000000000e+00 1.654299944639205933e-01
5.666666984558105469e+00 1.738799959421157837e-01
5.833333492279052734e+00 1.835500001907348633e-01
6.000000000000000000e+00 1.932299882173538208e-01
6.166666984558105469e+00 2.137800008058547974e-01
6.333333492279052734e+00 2.416299879550933838e-01
6.500000000000000000e+00 2.680899798870086670e-01
6.666666984558105469e+00 3.001399934291839600e-01
6.833333492279052734e+00 3.370099961757659912e-01
7.000000000000000000e+00 3.760699927806854248e-01
7.166666984558105469e+00 4.175199866294860840e-01
7.333333492279052734e+00 4.623000025749206543e-01
7.500000000000000000e+00 5.006899833679199219e-01
7.666666984558105469e+00 5.296499729156494141e-01
7.833333492279052734e+00 5.522699952125549316e-01
8.000000000000000000e+00 5.685899853706359863e-01
8.166666984558105469e+00 5.812699794769287109e-01
8.333333969116210938e+00 5.928599834442138672e-01
8.500000000000000000e+00 5.986399650573730469e-01
8.666666984558105469e+00 6.002100110054016113e-01
8.833333969116210938e+00 5.995100140571594238e-01
9.000000000000000000e+00 5.975599884986877441e-01
9.166666984558105469e+00 5.923900008201599121e-01
9.333333969116210938e+00 5.862699747085571289e-01
9.500000000000000000e+00 5.751699805259704590e-01
9.666666984558105469e+00 5.603299736976623535e-01
9.833333969116210938e+00 5.440300107002258301e-01
1.000000000000000000e+01 5.255699753761291504e-01
1.016666698455810547e+01 5.070700049400329590e-01
1.033333396911621094e+01 4.862799942493438721e-01
1.050000000000000000e+01 4.654399752616882324e-01
1.066666698455810547e+01 4.427699744701385498e-01
1.083333396911621094e+01 4.204799830913543701e-01
1.100000000000000000e+01 3.995600044727325439e-01
1.116666698455810547e+01 3.786599934101104736e-01
1.133333396911621094e+01 3.586100041866302490e-01
1.150000000000000000e+01 3.388499915599822998e-01
1.166666698455810547e+01 3.191399872303009033e-01
1.183333396911621094e+01 3.020299971103668213e-01
1.200000000000000000e+01 2.843700051307678223e-01
1.216666698455810547e+01 2.675899863243103027e-01
1.233333396911621094e+01 2.523999810218811035e-01
1.250000000000000000e+01 2.390099912881851196e-01
1.266666698455810547e+01 2.257999926805496216e-01
1.283333396911621094e+01 2.144500017166137695e-01
1.300000000000000000e+01 2.050299942493438721e-01
1.316666698455810547e+01 1.965799927711486816e-01
1.333333396911621094e+01 1.888599991798400879e-01
1.350000000000000000e+01 1.812800019979476929e-01
1.366666698455810547e+01 1.746899932622909546e-01
1.383333396911621094e+01 1.683299988508224487e-01
1.400000000000000000e+01 1.637099981307983398e-01
1.416666698455810547e+01 1.587100028991699219e-01
1.433333396911621094e+01 1.528099924325942993e-01
1.450000000000000000e+01 1.476700007915496826e-01
1.466666698455810547e+01 1.421099901199340820e-01
1.483333396911621094e+01 1.372099965810775757e-01
1.500000000000000000e+01 1.334600001573562622e-01
1.516666698455810547e+01 1.285099983215332031e-01
1.533333396911621094e+01 1.242799982428550720e-01
1.550000000000000000e+01 1.204499974846839905e-01
1.566666698455810547e+01 1.172499954700469971e-01
1.583333396911621094e+01 1.143299937248229980e-01
1.600000000000000000e+01 1.125499978661537170e-01
1.616666793823242188e+01 1.116999983787536621e-01
1.633333396911621094e+01 1.113299950957298279e-01
1.650000000000000000e+01 1.109500005841255188e-01
1.666666793823242188e+01 1.112399995326995850e-01
1.683333396911621094e+01 1.116599962115287781e-01
1.700000000000000000e+01 1.136499941349029541e-01
1.716666793823242188e+01 1.147199943661689758e-01
1.733333396911621094e+01 1.174199953675270081e-01
1.750000000000000000e+01 1.208399981260299683e-01
1.766666793823242188e+01 1.251299977302551270e-01
1.783333396911621094e+01 1.296100020408630371e-01
1.800000000000000000e+01 1.341699957847595215e-01
1.816666793823242188e+01 1.400599926710128784e-01
1.833333396911621094e+01 1.481499969959259033e-01
1.850000000000000000e+01 1.545500010251998901e-01
1.866666793823242188e+01 1.607899963855743408e-01
1.883333396911621094e+01 1.698499917984008789e-01
1.900000000000000000e+01 1.801600009202957153e-01
1.916666793823242188e+01 1.920199990272521973e-01
1.933333396911621094e+01 2.031800001859664917e-01
1.950000000000000000e+01 2.159499973058700562e-01
1.966666793823242188e+01 2.278299927711486816e-01
1.983333396911621094e+01 2.416799962520599365e-01
2.000000000000000000e+01 2.570599913597106934e-01
2.016666793823242188e+01 2.693299949169158936e-01
2.033333396911621094e+01 2.813299894332885742e-01
2.050000000000000000e+01 2.902399897575378418e-01
2.066666793823242188e+01 2.986100018024444580e-01
2.083333396911621094e+01 3.048099875450134277e-01
2.100000000000000000e+01 3.102299869060516357e-01
2.116666793823242188e+01 3.146100044250488281e-01
2.133333396911621094e+01 3.140099942684173584e-01
2.150000000000000000e+01 3.131799995899200439e-01
2.166666793823242188e+01 3.087399899959564209e-01
2.183333396911621094e+01 3.045499920845031738e-01
2.200000000000000000e+01 2.997500002384185791e-01
2.216666793823242188e+01 2.953699827194213867e-01
2.233333396911621094e+01 2.911999821662902832e-01
2.250000000000000000e+01 2.855599820613861084e-01
2.266666793823242188e+01 2.838799953460693359e-01
2.283333396911621094e+01 2.782299816608428955e-01
2.300000000000000000e+01 2.735599875450134277e-01
2.316666793823242188e+01 2.707299888134002686e-01
2.333333396911621094e+01 2.651999890804290771e-01
2.350000000000000000e+01 2.579999864101409912e-01
2.366666793823242188e+01 2.488099932670593262e-01
2.383333396911621094e+01 2.404299974441528320e-01


==> DataFigures/offline_first_step_learned.txt <==
0.000000000000000000e+00 2.405000180006027222e-01
1.678321808576583862e-01 2.334999889135360718e-01
3.356643617153167725e-01 2.239999920129776001e-01
5.034965276718139648e-01 2.104999870061874390e-01
6.713287234306335449e-01 2.064999938011169434e-01
8.391609191894531250e-01 1.964999884366989136e-01
1.006993055343627930e+00 1.875000000000000000e-01
1.174825191497802734e+00 1.825000047683715820e-01
1.342657446861267090e+00 1.805000007152557373e-01
1.510489702224731445e+00 1.579999923706054688e-01
1.678321838378906250e+00 1.485000103712081909e-01
1.846153974533081055e+00 1.400000005960464478e-01
2.013986110687255859e+00 1.360000073909759521e-01
2.181818485260009766e+00 1.295000016689300537e-01
2.349650382995605469e+00 1.315000057220458984e-01
2.517482757568359375e+00 1.269999891519546509e-01
2.685314893722534180e+00 1.294999867677688599e-01
2.853147029876708984e+00 1.349999904632568359e-01
3.020979404449462891e+00 1.339999884366989136e-01
3.188811302185058594e+00 1.445000022649765015e-01
3.356643676757812500e+00 1.470000147819519043e-01
3.524475812911987305e+00 1.575000137090682983e-01
3.692307949066162109e+00 1.644999980926513672e-01
3.860140323638916016e+00 1.670000106096267700e-01
4.027972221374511719e+00 1.815000176429748535e-01
4.195804595947265625e+00 1.879999935626983643e-01
4.363636970520019531e+00 2.050000131130218506e-01
4.531468868255615234e+00 2.120000123977661133e-01
4.699300765991210938e+00 2.260000109672546387e-01
4.867133140563964844e+00 2.435000091791152954e-01
5.034965515136718750e+00 2.534999847412109375e-01
5.202797889709472656e+00 2.655000090599060059e-01
5.370629787445068359e+00 2.779999971389770508e-01
5.538461685180664062e+00 2.949999868869781494e-01
5.706294059753417969e+00 2.979999780654907227e-01
5.874126434326171875e+00 3.140000104904174805e-01
6.041958808898925781e+00 3.164999783039093018e-01
6.209790706634521484e+00 3.274999856948852539e-01
6.377622604370117188e+00 3.139999806880950928e-01
6.545454978942871094e+00 2.969999909400939941e-01
6.713287353515625000e+00 2.954999804496765137e-01
6.881119728088378906e+00 3.055000305175781250e-01
7.048951625823974609e+00 3.245000243186950684e-01
7.216783523559570312e+00 3.494999706745147705e-01
7.384615898132324219e+00 3.789999783039093018e-01
7.552447795867919922e+00 4.039999842643737793e-01
7.720280647277832031e+00 4.140000045299530029e-01
7.888112545013427734e+00 4.244999885559082031e-01
8.055944442749023438e+00 4.360000193119049072e-01
8.223776817321777344e+00 4.539999961853027344e-01
8.391609191894531250e+00 4.709999859333038330e-01
8.559441566467285156e+00 4.844999909400939941e-01
8.727273941040039062e+00 4.820000231266021729e-01
8.895105361938476562e+00 4.945000410079956055e-01
9.062937736511230469e+00 5.005000233650207520e-01
9.230770111083984375e+00 5.024999976158142090e-01
9.398601531982421875e+00 5.065000057220458984e-01
9.566434860229492188e+00 5.024999976158142090e-01
9.734266281127929688e+00 4.920000433921813965e-01
9.902098655700683594e+00 4.825000166893005371e-01
1.006993103027343750e+01 4.689999818801879883e-01
1.023776245117187500e+01 4.480000138282775879e-01
1.040559577941894531e+01 4.255000054836273193e-01
1.057342720031738281e+01 3.980000019073486328e-01
1.074125957489013672e+01 3.789999783039093018e-01
1.090909194946289062e+01 3.580000102519989014e-01
1.107692337036132812e+01 3.394999802112579346e-01
1.124475669860839844e+01 3.180000185966491699e-01
1.141258811950683594e+01 3.045000135898590088e-01
1.158042049407958984e+01 2.845000028610229492e-01
1.174825286865234375e+01 2.619999945163726807e-01
1.191608428955078125e+01 2.440000027418136597e-01
1.208391571044921875e+01 2.304999828338623047e-01
1.225174713134765625e+01 2.109999954700469971e-01
1.241958045959472656e+01 1.924999952316284180e-01
1.258741283416748047e+01 1.909999996423721313e-01
1.275524425506591797e+01 1.775000095367431641e-01
1.292307662963867188e+01 1.704999953508377075e-01
1.309090805053710938e+01 1.620000153779983521e-01
1.325874137878417969e+01 1.585000157356262207e-01
1.342657375335693359e+01 1.550000011920928955e-01
1.359440517425537109e+01 1.509999930858612061e-01
1.376223754882812500e+01 1.454999744892120361e-01
1.393006896972656250e+01 1.440000087022781372e-01
1.409790229797363281e+01 1.470000147819519043e-01
1.426573467254638672e+01 1.444999873638153076e-01
1.443356609344482422e+01 1.445000022649765015e-01
1.460139846801757812e+01 1.459999978542327881e-01
1.476922988891601562e+01 1.435000151395797729e-01
1.493706321716308594e+01 1.404999792575836182e-01
1.510489559173583984e+01 1.439999938011169434e-01
1.527272701263427734e+01 1.410000175237655640e-01
1.544055938720703125e+01 1.334999948740005493e-01
1.560839080810546875e+01 1.295000165700912476e-01
1.577622413635253906e+01 1.299999803304672241e-01
1.594405651092529297e+01 1.280000060796737671e-01
1.611188888549804688e+01 1.200000122189521790e-01
1.627972030639648438e+01 1.169999837875366211e-01
1.644755172729492188e+01 1.145000010728836060e-01
1.661538505554199219e+01 1.164999902248382568e-01
1.678321647644042969e+01 1.250000149011611938e-01
1.695104980468750000e+01 1.249999850988388062e-01
1.711888122558593750e+01 1.234999969601631165e-01
1.728671264648437500e+01 1.290000081062316895e-01
1.745454597473144531e+01 1.345000118017196655e-01
1.762237739562988281e+01 1.459999978542327881e-01
1.779021072387695312e+01 1.569999754428863525e-01
1.795804214477539062e+01 1.609999835491180420e-01
1.812587356567382812e+01 1.609999984502792358e-01
1.829370689392089844e+01 1.640000045299530029e-01
1.846153831481933594e+01 1.755000054836273193e-01
1.862937164306640625e+01 1.805000156164169312e-01
1.879720306396484375e+01 1.910000145435333252e-01
1.896503448486328125e+01 2.019999921321868896e-01
1.913286781311035156e+01 2.150000184774398804e-01
1.930069923400878906e+01 2.205000221729278564e-01
1.946853256225585938e+01 2.325000017881393433e-01
1.963636398315429688e+01 2.385000139474868774e-01
1.980419540405273438e+01 2.364999949932098389e-01
1.997202873229980469e+01 2.430000007152557373e-01
2.013986015319824219e+01 2.470000088214874268e-01
2.030769348144531250e+01 2.415000051259994507e-01
2.047552490234375000e+01 2.425000071525573730e-01
2.064335632324218750e+01 2.430000156164169312e-01
2.081118965148925781e+01 2.459999918937683105e-01
2.097902107238769531e+01 2.500000000000000000e-01
2.114685440063476562e+01 2.509999871253967285e-01
2.131468582153320312e+01 2.535000145435333252e-01
2.148251914978027344e+01 2.610000073909759521e-01
2.165035057067871094e+01 2.610000073909759521e-01
2.181818199157714844e+01 2.595000267028808594e-01
2.198601341247558594e+01 2.605000138282775879e-01
2.215384674072265625e+01 2.549999952316284180e-01
2.232167816162109375e+01 2.510000169277191162e-01
2.248950958251953125e+01 2.529999911785125732e-01
2.265734481811523438e+01 2.520000040531158447e-01
2.282517623901367188e+01 2.514999806880950928e-01
2.299300765991210938e+01 2.504999935626983643e-01
2.316084098815917969e+01 2.474999874830245972e-01
2.332867240905761719e+01 2.354999929666519165e-01
2.349650382995605469e+01 2.304999828338623047e-01
2.366433525085449219e+01 2.249999940395355225e-01
2.383216857910156250e+01 2.149999886751174927e-01
2.400000000000000000e+01 2.114999890327453613e-01


==> DataFigures/offline_first_step_learned_het.txt <==
0.000000000000000000e+00 2.420000135898590088e-01
1.678321808576583862e-01 2.334999889135360718e-01
3.356643617153167725e-01 2.249999940395355225e-01
5.034965276718139648e-01 2.099999934434890747e-01
6.713287234306335449e-01 1.969999969005584717e-01
8.391609191894531250e-01 1.874999850988388062e-01
1.006993055343627930e+00 1.850000023841857910e-01
1.174825191497802734e+00 1.789999902248382568e-01
1.342657446861267090e+00 1.700000017881393433e-01
1.510489702224731445e+00 1.630000025033950806e-01
1.678321838378906250e+00 1.574999988079071045e-01
1.846153974533081055e+00 1.539999991655349731e-01
2.013986110687255859e+00 1.535000056028366089e-01
2.181818485260009766e+00 1.435000002384185791e-01
2.349650382995605469e+00 1.394999921321868896e-01
2.517482757568359375e+00 1.394999772310256958e-01
2.685314893722534180e+00 1.414999812841415405e-01
2.853147029876708984e+00 1.444999873638153076e-01
3.020979404449462891e+00 1.474999934434890747e-01
3.188811302185058594e+00 1.535000056028366089e-01
3.356643676757812500e+00 1.635000109672546387e-01
3.524475812911987305e+00 1.750000119209289551e-01
3.692307949066162109e+00 1.794999986886978149e-01
3.860140323638916016e+00 1.950000226497650146e-01
4.027972221374511719e+00 2.010000199079513550e-01
4.195804595947265625e+00 2.124999910593032837e-01
4.363636970520019531e+00 2.225000113248825073e-01
4.531468868255615234e+00 2.290000170469284058e-01
4.699300765991210938e+00 2.360000163316726685e-01
4.867133140563964844e+00 2.445000112056732178e-01
5.034965515136718750e+00 2.624999880790710449e-01
5.202797889709472656e+00 2.675000131130218506e-01
5.370629787445068359e+00 2.715000212192535400e-01
5.538461685180664062e+00 2.864999771118164062e-01
5.706294059753417969e+00 2.894999980926513672e-01
5.874126434326171875e+00 2.965000271797180176e-01
6.041958808898925781e+00 3.094999790191650391e-01
6.209790706634521484e+00 3.119999766349792480e-01
6.377622604370117188e+00 3.104999661445617676e-01
6.545454978942871094e+00 3.105000257492065430e-01
6.713287353515625000e+00 3.179999887943267822e-01
6.881119728088378906e+00 3.290000259876251221e-01
7.048951625823974609e+00 3.395000100135803223e-01
7.216783523559570312e+00 3.614999949932098389e-01
7.384615898132324219e+00 3.904999792575836182e-01
7.552447795867919922e+00 4.189999997615814209e-01
7.720280647277832031e+00 4.375000000000000000e-01
7.888112545013427734e+00 4.529999792575836182e-01
8.055944442749023438e+00 4.565000236034393311e-01
8.223776817321777344e+00 4.715000092983245850e-01
8.391609191894531250e+00 4.869999885559082031e-01
8.559441566467285156e+00 4.940000176429748535e-01
8.727273941040039062e+00 5.010000467300415039e-01
8.895105361938476562e+00 5.020000338554382324e-01
9.062937736511230469e+00 5.040000081062316895e-01
9.230770111083984375e+00 4.939999878406524658e-01
9.398601531982421875e+00 4.959999918937683105e-01
9.566434860229492188e+00 4.930000007152557373e-01
9.734266281127929688e+00 4.835000336170196533e-01
9.902098655700683594e+00 4.679999947547912598e-01
1.006993103027343750e+01 4.519999921321868896e-01
1.023776245117187500e+01 4.320000410079956055e-01
1.040559577941894531e+01 4.135000109672546387e-01
1.057342720031738281e+01 4.024999737739562988e-01
1.074125957489013672e+01 3.899999856948852539e-01
1.090909194946289062e+01 3.765000104904174805e-01
1.107692337036132812e+01 3.634999990463256836e-01
1.124475669860839844e+01 3.410000205039978027e-01
1.141258811950683594e+01 3.335000276565551758e-01
1.158042049407958984e+01 3.255000114440917969e-01
1.174825286865234375e+01 3.049999773502349854e-01
1.191608428955078125e+01 2.885000109672546387e-01
1.208391571044921875e+01 2.779999971389770508e-01
1.225174713134765625e+01 2.639999985694885254e-01
1.241958045959472656e+01 2.524999976158142090e-01
1.258741283416748047e+01 2.399999946355819702e-01
1.275524425506591797e+01 2.380000203847885132e-01
1.292307662963867188e+01 2.290000021457672119e-01
1.309090805053710938e+01 2.195000201463699341e-01
1.325874137878417969e+01 2.135000079870223999e-01
1.342657375335693359e+01 2.134999930858612061e-01
1.359440517425537109e+01 2.054999917745590210e-01
1.376223754882812500e+01 2.039999812841415405e-01
1.393006896972656250e+01 2.050000131130218506e-01
1.409790229797363281e+01 2.020000219345092773e-01
1.426573467254638672e+01 1.990000009536743164e-01
1.443356609344482422e+01 1.940000057220458984e-01
1.460139846801757812e+01 1.915000081062316895e-01
1.476922988891601562e+01 1.850000172853469849e-01
1.493706321716308594e+01 1.704999953508377075e-01
1.510489559173583984e+01 1.659999936819076538e-01
1.527272701263427734e+01 1.660000234842300415e-01
1.544055938720703125e+01 1.644999980926513672e-01
1.560839080810546875e+01 1.585000157356262207e-01
1.577622413635253906e+01 1.579999923706054688e-01
1.594405651092529297e+01 1.610000133514404297e-01
1.611188888549804688e+01 1.550000160932540894e-01
1.627972030639648438e+01 1.509999781847000122e-01
1.644755172729492188e+01 1.545000076293945312e-01
1.661538505554199219e+01 1.469999849796295166e-01
1.678321647644042969e+01 1.400000154972076416e-01
1.695104980468750000e+01 1.454999893903732300e-01
1.711888122558593750e+01 1.445000022649765015e-01
1.728671264648437500e+01 1.425000131130218506e-01
1.745454597473144531e+01 1.425000131130218506e-01
1.762237739562988281e+01 1.435000002384185791e-01
1.779021072387695312e+01 1.444999873638153076e-01
1.795804214477539062e+01 1.499999910593032837e-01
1.812587356567382812e+01 1.544999927282333374e-01
1.829370689392089844e+01 1.580000072717666626e-01
1.846153831481933594e+01 1.660000085830688477e-01
1.862937164306640625e+01 1.740000247955322266e-01
1.879720306396484375e+01 1.760000139474868774e-01
1.896503448486328125e+01 1.774999946355819702e-01
1.913286781311035156e+01 1.830000132322311401e-01
1.930069923400878906e+01 1.885000169277191162e-01
1.946853256225585938e+01 1.990000009536743164e-01
1.963636398315429688e+01 2.105000168085098267e-01
1.980419540405273438e+01 2.234999984502792358e-01
1.997202873229980469e+01 2.380000054836273193e-01
2.013986015319824219e+01 2.545000016689300537e-01
2.030769348144531250e+01 2.639999985694885254e-01
2.047552490234375000e+01 2.655000090599060059e-01
2.064335632324218750e+01 2.765000164508819580e-01
2.081118965148925781e+01 2.809999883174896240e-01
2.097902107238769531e+01 2.944999933242797852e-01
2.114685440063476562e+01 3.049999773502349854e-01
2.131468582153320312e+01 3.025000095367431641e-01
2.148251914978027344e+01 2.954999804496765137e-01
2.165035057067871094e+01 2.865000069141387939e-01
2.181818199157714844e+01 2.820000052452087402e-01
2.198601341247558594e+01 2.720000147819519043e-01
2.215384674072265625e+01 2.705000042915344238e-01
2.232167816162109375e+01 2.660000026226043701e-01
2.248950958251953125e+01 2.659999728202819824e-01
2.265734481811523438e+01 2.740000188350677490e-01
2.282517623901367188e+01 2.705000042915344238e-01
2.299300765991210938e+01 2.660000026226043701e-01
2.316084098815917969e+01 2.629999816417694092e-01
2.332867240905761719e+01 2.554999887943267822e-01
2.349650382995605469e+01 2.459999918937683105e-01
2.366433525085449219e+01 2.360000014305114746e-01
2.383216857910156250e+01 2.324999868869781494e-01
2.400000000000000000e+01 2.234999835491180420e-01


==> DataFigures/offline_tracking.txt <==
0.000000000000000000e+00 2.414999999999999925e-01
1.678321678321678390e-01 2.364999999999999880e-01
3.356643356643356779e-01 2.260000000000000342e-01
5.034965034965035446e-01 2.149999999999999967e-01
6.713286713286713558e-01 2.015000000000000124e-01
8.391608391608391671e-01 1.945000000000000062e-01
1.006993006993007089e+00 1.824999999999999956e-01
1.174825174825175012e+00 1.734999999999999876e-01
1.342657342657342712e+00 1.679999999999999827e-01
1.510489510489510412e+00 1.590000000000000024e-01
1.678321678321678334e+00 1.544999999999999984e-01
1.846153846153846256e+00 1.444999999999999896e-01
2.013986013986014179e+00 1.414999999999999869e-01
2.181818181818181657e+00 1.345000000000000084e-01
2.349650349650350023e+00 1.319999999999999785e-01
2.517482517482517501e+00 1.349999999999999811e-01
2.685314685314685423e+00 1.374999999999999833e-01
2.853146853146853346e+00 1.395000000000000129e-01
3.020979020979020824e+00 1.389999999999999847e-01
3.188811188811188746e+00 1.524999999999999689e-01
3.356643356643356668e+00 1.539999999999999980e-01
3.524475524475525035e+00 1.650000000000000078e-01
3.692307692307692513e+00 1.684999999999999831e-01
3.860139860139860435e+00 1.749999999999999889e-01
4.027972027972028357e+00 1.824999999999999956e-01
4.195804195804195835e+00 1.934999999999999776e-01
4.363636363636363313e+00 2.069999999999999896e-01
4.531468531468531680e+00 2.155000000000000249e-01
4.699300699300700046e+00 2.260000000000000064e-01
4.867132867132867524e+00 2.314999999999999836e-01
5.034965034965035002e+00 2.384999999999999898e-01
5.202797202797203369e+00 2.580000000000000071e-01
5.370629370629370847e+00 2.719999999999999640e-01
5.538461538461538325e+00 2.875000000000000333e-01
5.706293706293706691e+00 2.984999999999999876e-01
5.874125874125874169e+00 3.160000000000000031e-01
6.041958041958041647e+00 3.350000000000000200e-01
6.209790209790210014e+00 3.365000000000000213e-01
6.377622377622377492e+00 3.425000000000000266e-01
6.545454545454544970e+00 3.549999999999999822e-01
6.713286713286713336e+00 3.574999999999999845e-01
6.881118881118881703e+00 3.664999999999999925e-01
7.048951048951050069e+00 3.780000000000000027e-01
7.216783216783217547e+00 3.815000000000000058e-01
7.384615384615385025e+00 3.950000000000000178e-01
7.552447552447553392e+00 4.030000000000000249e-01
7.720279720279720870e+00 4.159999999999999809e-01
7.888111888111888348e+00 4.259999999999999898e-01
8.055944055944056714e+00 4.324999999999999956e-01
8.223776223776223304e+00 4.334999999999999964e-01
8.391608391608391671e+00 4.400000000000000022e-01
8.559440559440560037e+00 4.450000000000000067e-01
8.727272727272726627e+00 4.375000000000000000e-01
8.895104895104894993e+00 4.390000000000000013e-01
9.062937062937063359e+00 4.289999999999999925e-01
9.230769230769229949e+00 4.254999999999999893e-01
9.398601398601400092e+00 4.169999999999999818e-01
9.566433566433566682e+00 4.159999999999999809e-01
9.734265734265735048e+00 4.079999999999999738e-01
9.902097902097903415e+00 4.030000000000000249e-01
1.006993006993007000e+01 3.900000000000000133e-01
1.023776223776223837e+01 3.795000000000000040e-01
1.040559440559440674e+01 3.679999999999999938e-01
1.057342657342657333e+01 3.640000000000000457e-01
1.074125874125874169e+01 3.419999999999999707e-01
1.090909090909091006e+01 3.314999999999999614e-01
1.107692307692307665e+01 3.140000000000000013e-01
1.124475524475524679e+01 3.039999999999999925e-01
1.141258741258741338e+01 2.954999999999999849e-01
1.158041958041958175e+01 2.755000000000000226e-01
1.174825174825174834e+01 2.660000000000000142e-01
1.191608391608391671e+01 2.560000000000000053e-01
1.208391608391608152e+01 2.510000000000000009e-01
1.225174825174824988e+01 2.430000000000000215e-01
1.241958041958041647e+01 2.369999999999999885e-01
1.258741258741258662e+01 2.384999999999999898e-01
1.275524475524475321e+01 2.314999999999999836e-01
1.292307692307692157e+01 2.255000000000000060e-01
1.309090909090908816e+01 2.210000000000000020e-01
1.325874125874125653e+01 2.234999999999999765e-01
1.342657342657342667e+01 2.139999999999999958e-01
1.359440559440559326e+01 2.050000000000000155e-01
1.376223776223776163e+01 1.909999999999999754e-01
1.393006993006992822e+01 1.870000000000000273e-01
1.409790209790209659e+01 1.829999999999999682e-01
1.426573426573426318e+01 1.799999999999999933e-01
1.443356643356643332e+01 1.749999999999999889e-01
1.460139860139859991e+01 1.659999999999999809e-01
1.476923076923076827e+01 1.629999999999999782e-01
1.493706293706293486e+01 1.610000000000000042e-01
1.510489510489510323e+01 1.549999999999999989e-01
1.527272727272726982e+01 1.479999999999999927e-01
1.544055944055943996e+01 1.444999999999999896e-01
1.560839160839160655e+01 1.394999999999999851e-01
1.577622377622377492e+01 1.364999999999999825e-01
1.594405594405594151e+01 1.395000000000000129e-01
1.611188811188810988e+01 1.354999999999999816e-01
1.627972027972028002e+01 1.305000000000000049e-01
1.644755244755244661e+01 1.285000000000000031e-01
1.661538461538461320e+01 1.250000000000000000e-01
1.678321678321677979e+01 1.244999999999999996e-01
1.695104895104894993e+01 1.290000000000000036e-01
1.711888111888111652e+01 1.265000000000000013e-01
1.728671328671328666e+01 1.284999999999999754e-01
1.745454545454545325e+01 1.360000000000000098e-01
1.762237762237761984e+01 1.354999999999999816e-01
1.779020979020978643e+01 1.395000000000000129e-01
1.795804195804195658e+01 1.429999999999999882e-01
1.812587412587412317e+01 1.509999999999999953e-01
1.829370629370629331e+01 1.555000000000000271e-01
1.846153846153845990e+01 1.550000000000000266e-01
1.862937062937062649e+01 1.575000000000000289e-01
1.879720279720279663e+01 1.689999999999999836e-01
1.896503496503496322e+01 1.729999999999999871e-01
1.913286713286713336e+01 1.759999999999999898e-01
1.930069930069929995e+01 1.830000000000000238e-01
1.946853146853146654e+01 1.900000000000000022e-01
1.963636363636363313e+01 2.009999999999999842e-01
1.980419580419580328e+01 2.015000000000000124e-01
1.997202797202796987e+01 2.079999999999999905e-01
2.013986013986014001e+01 2.205000000000000016e-01
2.030769230769230660e+01 2.279999999999999805e-01
2.047552447552447319e+01 2.310000000000000109e-01
2.064335664335663978e+01 2.314999999999999836e-01
2.081118881118880992e+01 2.419999999999999651e-01
2.097902097902097651e+01 2.484999999999999709e-01
2.114685314685314665e+01 2.494999999999999996e-01
2.131468531468531324e+01 2.525000000000000022e-01
2.148251748251748339e+01 2.560000000000000053e-01
2.165034965034964642e+01 2.595000000000000084e-01
2.181818181818181657e+01 2.580000000000000071e-01
2.198601398601398671e+01 2.640000000000000124e-01
2.215384615384615330e+01 2.620000000000000107e-01
2.232167832167831989e+01 2.620000000000000107e-01
2.248951048951048648e+01 2.690000000000000169e-01
2.265734265734265662e+01 2.685000000000000164e-01
2.282517482517482676e+01 2.680000000000000160e-01
2.299300699300698980e+01 2.685000000000000164e-01
2.316083916083915994e+01 2.630000000000000115e-01
2.332867132867132653e+01 2.625000000000000111e-01
2.349650349650349668e+01 2.540000000000000036e-01
2.366433566433565971e+01 2.535000000000000031e-01
2.383216783216782986e+01 2.530000000000000027e-01
2.400000000000000000e+01 2.490000000000000269e-01


==> DataFigures/offline_tracking_het.txt <==
0.000000000000000000e+00 2.585000097751617432e-01
1.678321808576583862e-01 2.464999854564666748e-01
3.356643617153167725e-01 2.349999994039535522e-01
5.034965276718139648e-01 2.199999839067459106e-01
6.713287234306335449e-01 2.055000066757202148e-01
8.391609191894531250e-01 1.979999840259552002e-01
1.006993055343627930e+00 1.895000040531158447e-01
1.174825191497802734e+00 1.780000030994415283e-01
1.342657446861267090e+00 1.680000126361846924e-01
1.510489702224731445e+00 1.659999936819076538e-01
1.678321838378906250e+00 1.585000008344650269e-01
1.846153974533081055e+00 1.525000035762786865e-01
2.013986110687255859e+00 1.459999978542327881e-01
2.181818485260009766e+00 1.439999938011169434e-01
2.349650382995605469e+00 1.385000050067901611e-01
2.517482757568359375e+00 1.414999961853027344e-01
2.685314893722534180e+00 1.419999897480010986e-01
2.853147029876708984e+00 1.424999982118606567e-01
3.020979404449462891e+00 1.480000019073486328e-01
3.188811302185058594e+00 1.485000103712081909e-01
3.356643676757812500e+00 1.519999951124191284e-01
3.524475812911987305e+00 1.605000048875808716e-01
3.692307949066162109e+00 1.675000041723251343e-01
3.860140323638916016e+00 1.740000098943710327e-01
4.027972221374511719e+00 1.850000023841857910e-01
4.195804595947265625e+00 1.885000020265579224e-01
4.363636970520019531e+00 2.019999921321868896e-01
4.531468868255615234e+00 2.129999995231628418e-01
4.699300765991210938e+00 2.275000065565109253e-01
4.867133140563964844e+00 2.440000176429748535e-01
5.034965515136718750e+00 2.520000040531158447e-01
5.202797889709472656e+00 2.630000114440917969e-01
5.370629787445068359e+00 2.725000083446502686e-01
5.538461685180664062e+00 2.939999997615814209e-01
5.706294059753417969e+00 3.025000095367431641e-01
5.874126434326171875e+00 3.190000057220458984e-01
6.041958808898925781e+00 3.224999904632568359e-01
6.209790706634521484e+00 3.244999945163726807e-01
6.377622604370117188e+00 3.395000100135803223e-01
6.545454978942871094e+00 3.434999883174896240e-01
6.713287353515625000e+00 3.569999933242797852e-01
6.881119728088378906e+00 3.634999990463256836e-01
7.048951625823974609e+00 3.689999878406524658e-01
7.216783523559570312e+00 3.919999897480010986e-01
7.384615898132324219e+00 3.995000123977661133e-01
7.552447795867919922e+00 4.114999771118164062e-01
7.720280647277832031e+00 4.214999973773956299e-01
7.888112545013427734e+00 4.250000119209289551e-01
8.055944442749023438e+00 4.275000095367431641e-01
8.223776817321777344e+00 4.259999990463256836e-01
8.391609191894531250e+00 4.239999949932098389e-01
8.559441566467285156e+00 4.280000030994415283e-01
8.727273941040039062e+00 4.339999854564666748e-01
8.895105361938476562e+00 4.310000240802764893e-01
9.062937736511230469e+00 4.305000007152557373e-01
9.230770111083984375e+00 4.289999902248382568e-01
9.398601531982421875e+00 4.199999868869781494e-01
9.566434860229492188e+00 4.174999892711639404e-01
9.734266281127929688e+00 4.095000028610229492e-01
9.902098655700683594e+00 4.050000011920928955e-01
1.006993103027343750e+01 3.834999799728393555e-01
1.023776245117187500e+01 3.805000185966491699e-01
1.040559577941894531e+01 3.729999959468841553e-01
1.057342720031738281e+01 3.625000119209289551e-01
1.074125957489013672e+01 3.444999754428863525e-01
1.090909194946289062e+01 3.325000107288360596e-01
1.107692337036132812e+01 3.185000121593475342e-01
1.124475669860839844e+01 3.045000135898590088e-01
1.141258811950683594e+01 2.964999973773956299e-01
1.158042049407958984e+01 2.809999883174896240e-01
1.174825286865234375e+01 2.694999873638153076e-01
1.191608428955078125e+01 2.549999952316284180e-01
1.208391571044921875e+01 2.489999979734420776e-01
1.225174713134765625e+01 2.475000023841857910e-01
1.241958045959472656e+01 2.409999966621398926e-01
1.258741283416748047e+01 2.374999970197677612e-01
1.275524425506591797e+01 2.280000150203704834e-01
1.292307662963867188e+01 2.260000109672546387e-01
1.309090805053710938e+01 2.175000160932540894e-01
1.325874137878417969e+01 2.175000011920928955e-01
1.342657375335693359e+01 2.169999927282333374e-01
1.359440517425537109e+01 2.070000022649765015e-01
1.376223754882812500e+01 1.959999948740005493e-01
1.393006896972656250e+01 1.909999996423721313e-01
1.409790229797363281e+01 1.870000064373016357e-01
1.426573467254638672e+01 1.795000135898590088e-01
1.443356609344482422e+01 1.714999973773956299e-01
1.460139846801757812e+01 1.640000045299530029e-01
1.476922988891601562e+01 1.590000092983245850e-01
1.493706321716308594e+01 1.584999859333038330e-01
1.510489559173583984e+01 1.529999971389770508e-01
1.527272701263427734e+01 1.475000083446502686e-01
1.544055938720703125e+01 1.455000042915344238e-01
1.560839080810546875e+01 1.415000110864639282e-01
1.577622413635253906e+01 1.394999921321868896e-01
1.594405651092529297e+01 1.344999969005584717e-01
1.611188888549804688e+01 1.275000125169754028e-01
1.627972030639648438e+01 1.309999972581863403e-01
1.644755172729492188e+01 1.270000040531158447e-01
1.661538505554199219e+01 1.244999915361404419e-01
1.678321647644042969e+01 1.265000104904174805e-01
1.695104980468750000e+01 1.264999955892562866e-01
1.711888122558593750e+01 1.340000033378601074e-01
1.728671264648437500e+01 1.365000009536743164e-01
1.745454597473144531e+01 1.394999921321868896e-01
1.762237739562988281e+01 1.400000005960464478e-01
1.779021072387695312e+01 1.414999961853027344e-01
1.795804214477539062e+01 1.445000022649765015e-01
1.812587356567382812e+01 1.480000019073486328e-01
1.829370689392089844e+01 1.509999930858612061e-01
1.846153831481933594e+01 1.574999988079071045e-01
1.862937164306640625e+01 1.615000069141387939e-01
1.879720306396484375e+01 1.675000041723251343e-01
1.896503448486328125e+01 1.704999953508377075e-01
1.913286781311035156e+01 1.740000098943710327e-01
1.930069923400878906e+01 1.825000047683715820e-01
1.946853256225585938e+01 1.904999911785125732e-01
1.963636398315429688e+01 1.930000036954879761e-01
1.980419540405273438e+01 1.944999992847442627e-01
1.997202873229980469e+01 2.129999995231628418e-01
2.013986015319824219e+01 2.235000133514404297e-01
2.030769348144531250e+01 2.280000150203704834e-01
2.047552490234375000e+01 2.245000004768371582e-01
2.064335632324218750e+01 2.319999933242797852e-01
2.081118965148925781e+01 2.360000014305114746e-01
2.097902107238769531e+01 2.399999946355819702e-01
2.114685440063476562e+01 2.440000027418136597e-01
2.131468582153320312e+01 2.475000023841857910e-01
2.148251914978027344e+01 2.495000064373016357e-01
2.165035057067871094e+01 2.610000073909759521e-01
2.181818199157714844e+01 2.655000090599060059e-01
2.198601341247558594e+01 2.630000114440917969e-01
2.215384674072265625e+01 2.644999921321868896e-01
2.232167816162109375e+01 2.655000090599060059e-01
2.248950958251953125e+01 2.649999856948852539e-01
2.265734481811523438e+01 2.594999969005584717e-01
2.282517623901367188e+01 2.675000131130218506e-01
2.299300765991210938e+01 2.694999873638153076e-01
2.316084098815917969e+01 2.649999856948852539e-01
2.332867240905761719e+01 2.639999985694885254e-01
2.349650382995605469e+01 2.615000009536743164e-01
2.366433525085449219e+01 2.574999928474426270e-01
2.383216857910156250e+01 2.524999976158142090e-01
2.400000000000000000e+01 2.464999854564666748e-01


==> DataFigures/one_traj.txt <==
0.000000000000000000e+00 5.392015572386586086e+01
1.678321678321678390e-01 5.373498799301855655e+01
3.356643356643356779e-01 5.355074894429284171e+01
5.034965034965035446e-01 5.336743392001710617e+01
6.713286713286713558e-01 5.318503828587962801e+01
8.391608391608391671e-01 5.300355743081139792e+01
1.006993006993007089e+00 5.282298676686956895e+01
1.174825174825175012e+00 5.264332172912146035e+01
1.342657342657342712e+00 5.246455777552915123e+01
1.510489510489510412e+00 5.228669038683466397e+01
1.678321678321678334e+00 5.210971506644570184e+01
1.846153846153846256e+00 5.193362734032197636e+01
2.013986013986014179e+00 5.175842275686212446e+01
2.181818181818181657e+00 5.158409688679113003e+01
2.349650349650350023e+00 5.141064532304837797e+01
2.517482517482517501e+00 5.123806368067622685e+01
2.685314685314685423e+00 5.106634759670916424e+01
2.853146853146853346e+00 5.089549273006350205e+01
3.020979020979020824e+00 5.072549476142763325e+01
3.188811188811188746e+00 5.055634939315283560e+01
3.356643356643356668e+00 5.038805234914462261e+01
3.524475524475525035e+00 5.022059937475465574e+01
3.692307692307692513e+00 5.005398623667316116e+01
3.860139860139860435e+00 4.988820872282192909e+01
4.027972027972028357e+00 5.130032357414745547e+01
4.195804195804195835e+00 5.270535616653910438e+01
4.363636363636363313e+00 5.410334202004791848e+01
4.531468531468531680e+00 5.549431647657923605e+01
4.699300699300700046e+00 5.687831470078616292e+01
4.867132867132867524e+00 5.825537168095853247e+01
5.034965034965035002e+00 5.962552222990745321e+01
5.202797202797203369e+00 6.098880098584537990e+01
5.370629370629370847e+00 6.234524241326179350e+01
5.538461538461538325e+00 6.369488080379449713e+01
5.706293706293706691e+00 6.503775027709650658e+01
5.874125874125874169e+00 6.479682384979896881e+01
6.041958041958041647e+00 6.455710575434535770e+01
6.209790209790210014e+00 6.431858993052109952e+01
6.377622377622377492e+00 6.408127034850576820e+01
6.545454545454544970e+00 6.384514100872061704e+01
6.713286713286713336e+00 6.361019594167693469e+01
6.881118881118881703e+00 6.337642920782511169e+01
7.048951048951050069e+00 6.314383489740450983e+01
7.216783216783217547e+00 6.291240713029403508e+01
7.384615384615385025e+00 6.268214005586349913e+01
7.552447552447553392e+00 6.245302785282571278e+01
7.720279720279720870e+00 6.139847472908930115e+01
7.888111888111888348e+00 6.117580056486976758e+01
8.055944055944056714e+00 6.095424319089389087e+01
8.223776223776223304e+00 6.073379700606083276e+01
8.391608391608391671e+00 6.051445643736127522e+01
8.559440559440560037e+00 6.029621593973651272e+01
8.727272727272726627e+00 6.007906999593829767e+01
8.895104895104894993e+00 5.986301311638933242e+01
9.062937062937063359e+00 5.964803983904452167e+01
9.230769230769229949e+00 5.943414472925286418e+01
9.398601398601400092e+00 5.922132237962006229e+01
9.566433566433566682e+00 5.900956740987184190e+01
9.734265734265735048e+00 5.879887446671790485e+01
9.902097902097903415e+00 5.858923822371662027e+01
1.006993006993007000e+01 5.838065338114035541e+01
1.023776223776223837e+01 5.817311466584150281e+01
1.040559440559440674e+01 5.796661683111916119e+01
1.057342657342657333e+01 5.776115465658651260e+01
1.074125874125874169e+01 5.755672294803883204e+01
1.090909090909091006e+01 5.735331653732218626e+01
1.107692307692307665e+01 5.715093028220276494e+01
1.124475524475524679e+01 5.694955906623690112e+01
1.141258741258741338e+01 5.674919779864170977e+01
1.158041958041958175e+01 5.654984141416640142e+01
1.174825174825174834e+01 5.635148487296422104e+01
1.191608391608391671e+01 5.615412316046503349e+01
1.208391608391608152e+01 5.514957128724856261e+01
1.225174825174824988e+01 5.495823759946861031e+01
1.241958041958041647e+01 5.476786351828040011e+01
1.258741258741258662e+01 5.457844423091509611e+01
1.275524475524475321e+01 5.438997494874160310e+01
1.292307692307692157e+01 5.420245090714551850e+01
1.309090909090908816e+01 5.352257736540867938e+01
1.325874125874125653e+01 5.237460363163495458e+01
1.342657342657342667e+01 5.219718739501115579e+01
1.359440559440559326e+01 5.202066096400456274e+01
1.376223776223776163e+01 5.184501987592307870e+01
1.393006993006992822e+01 5.167025969045660361e+01
1.409790209790209659e+01 5.149637598956476836e+01
1.426573426573426318e+01 5.132336437736525170e+01
1.443356643356643332e+01 5.115122048002265132e+01
1.460139860139859991e+01 5.097993994563790210e+01
1.476923076923076827e+01 5.080951844413826990e+01
1.493706293706293486e+01 5.063995166716787111e+01
1.510489510489510323e+01 5.047123532797876067e+01
1.527272727272726982e+01 5.030336516132256719e+01
1.544055944055943996e+01 5.013633692334265390e+01
1.560839160839160655e+01 4.997014639146684090e+01
1.577622377622377492e+01 5.138185029620028388e+01
1.594405594405594151e+01 5.278647400304337367e+01
1.611188811188810988e+01 5.418405302171028382e+01
1.627972027972028002e+01 5.557462268382133885e+01
1.644755244755244661e+01 5.695821814379619497e+01
1.661538461538461320e+01 5.833487437974257261e+01
1.678321678321677979e+01 5.970462619434052698e+01
1.695104895104894993e+01 6.106750821572227750e+01
1.711888111888111652e+01 6.242355489834762494e+01
1.728671328671328666e+01 6.377280052387497733e+01
1.745454545454545325e+01 6.511527920202802022e+01
1.762237762237761984e+01 6.487396393955839358e+01
1.779020979020978643e+01 6.463385895907957490e+01
1.795804195804195658e+01 6.439495819059631287e+01
1.812587412587412317e+01 6.415725559455653126e+01
1.829370629370629331e+01 6.392074516169869014e+01
1.846153846153845990e+01 6.368542091289980789e+01
1.862937062937062649e+01 6.345127689902434298e+01
1.879720279720279663e+01 6.321830720077379340e+01
1.896503496503496322e+01 6.298650592853704211e+01
1.913286713286713336e+01 6.275586722224146996e+01
1.930069930069929995e+01 6.252638525120480750e+01
1.946853146853146654e+01 6.229805421398774001e+01
1.963636363636363313e+01 6.207086833824723016e+01
1.980419580419580328e+01 6.184482188059060093e+01
1.997202797202796987e+01 6.161990912643033624e+01
2.013986013986014001e+01 6.139612438983960629e+01
2.030769230769230660e+01 6.117346201340853185e+01
2.047552447552447319e+01 6.095191636810115909e+01
2.064335664335663978e+01 6.073148185311315927e+01
2.081118881118880992e+01 6.051215289573022460e+01
2.097902097902097651e+01 6.029392395118719605e+01
2.114685314685314665e+01 6.007678950252789463e+01
2.131468531468531324e+01 5.986074406046563467e+01
2.148251748251748339e+01 5.964578216324445492e+01
2.165034965034964642e+01 5.943189837650105289e+01
2.181818181818181657e+01 5.921908729312738728e+01
2.198601398601398671e+01 5.900734353313399794e+01
2.215384615384615330e+01 5.879666174351397956e+01
2.232167832167831989e+01 5.858703659810767306e+01
2.248951048951048648e+01 5.837846279746799638e+01
2.265734265734265662e+01 5.817093506872648589e+01
2.282517482517482676e+01 5.796444816545999146e+01
2.299300699300698980e+01 5.775899686755803941e+01
2.316083916083915994e+01 5.755457598109087769e+01
2.332867132867132653e+01 5.735118033817816041e+01
2.349650349650349668e+01 5.714880479685830039e+01
2.366433566433565971e+01 5.694744424095847535e+01
2.383216783216782986e+01 5.674709357996529491e+01
2.400000000000000000e+01 5.654774774889610711e+01


==> DataFigures/one_traj0.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
1.678321678321678390e-01 0.000000000000000000e+00
3.356643356643356779e-01 0.000000000000000000e+00
5.034965034965035446e-01 0.000000000000000000e+00
6.713286713286713558e-01 0.000000000000000000e+00
8.391608391608391671e-01 0.000000000000000000e+00
1.006993006993007089e+00 0.000000000000000000e+00
1.174825174825175012e+00 0.000000000000000000e+00
1.342657342657342712e+00 0.000000000000000000e+00
1.510489510489510412e+00 0.000000000000000000e+00
1.678321678321678334e+00 0.000000000000000000e+00
1.846153846153846256e+00 0.000000000000000000e+00
2.013986013986014179e+00 0.000000000000000000e+00
2.181818181818181657e+00 0.000000000000000000e+00
2.349650349650350023e+00 0.000000000000000000e+00
2.517482517482517501e+00 0.000000000000000000e+00
2.685314685314685423e+00 0.000000000000000000e+00
2.853146853146853346e+00 0.000000000000000000e+00
3.020979020979020824e+00 0.000000000000000000e+00
3.188811188811188746e+00 0.000000000000000000e+00
3.356643356643356668e+00 0.000000000000000000e+00
3.524475524475525035e+00 0.000000000000000000e+00
3.692307692307692513e+00 0.000000000000000000e+00
3.860139860139860435e+00 0.000000000000000000e+00
4.027972027972028357e+00 0.000000000000000000e+00
4.195804195804195835e+00 0.000000000000000000e+00
4.363636363636363313e+00 0.000000000000000000e+00
4.531468531468531680e+00 0.000000000000000000e+00
4.699300699300700046e+00 0.000000000000000000e+00
4.867132867132867524e+00 0.000000000000000000e+00
5.034965034965035002e+00 0.000000000000000000e+00
5.202797202797203369e+00 0.000000000000000000e+00
5.370629370629370847e+00 0.000000000000000000e+00
5.538461538461538325e+00 0.000000000000000000e+00
5.706293706293706691e+00 1.000000000000000000e+00
5.874125874125874169e+00 1.000000000000000000e+00
6.041958041958041647e+00 1.000000000000000000e+00
6.209790209790210014e+00 1.000000000000000000e+00
6.377622377622377492e+00 1.000000000000000000e+00
6.545454545454544970e+00 1.000000000000000000e+00
6.713286713286713336e+00 1.000000000000000000e+00
6.881118881118881703e+00 1.000000000000000000e+00
7.048951048951050069e+00 1.000000000000000000e+00
7.216783216783217547e+00 1.000000000000000000e+00
7.384615384615385025e+00 1.000000000000000000e+00
7.552447552447553392e+00 1.000000000000000000e+00
7.720279720279720870e+00 1.000000000000000000e+00
7.888111888111888348e+00 1.000000000000000000e+00
8.055944055944056714e+00 1.000000000000000000e+00
8.223776223776223304e+00 1.000000000000000000e+00
8.391608391608391671e+00 1.000000000000000000e+00
8.559440559440560037e+00 1.000000000000000000e+00
8.727272727272726627e+00 1.000000000000000000e+00
8.895104895104894993e+00 1.000000000000000000e+00
9.062937062937063359e+00 1.000000000000000000e+00
9.230769230769229949e+00 0.000000000000000000e+00
9.398601398601400092e+00 0.000000000000000000e+00
9.566433566433566682e+00 0.000000000000000000e+00
9.734265734265735048e+00 0.000000000000000000e+00
9.902097902097903415e+00 0.000000000000000000e+00
1.006993006993007000e+01 0.000000000000000000e+00
1.023776223776223837e+01 0.000000000000000000e+00
1.040559440559440674e+01 0.000000000000000000e+00
1.057342657342657333e+01 0.000000000000000000e+00
1.074125874125874169e+01 0.000000000000000000e+00
1.090909090909091006e+01 0.000000000000000000e+00
1.107692307692307665e+01 0.000000000000000000e+00
1.124475524475524679e+01 0.000000000000000000e+00
1.141258741258741338e+01 0.000000000000000000e+00
1.158041958041958175e+01 0.000000000000000000e+00
1.174825174825174834e+01 0.000000000000000000e+00
1.191608391608391671e+01 0.000000000000000000e+00
1.208391608391608152e+01 0.000000000000000000e+00
1.225174825174824988e+01 0.000000000000000000e+00
1.241958041958041647e+01 0.000000000000000000e+00
1.258741258741258662e+01 0.000000000000000000e+00
1.275524475524475321e+01 0.000000000000000000e+00
1.292307692307692157e+01 0.000000000000000000e+00
1.309090909090908816e+01 0.000000000000000000e+00
1.325874125874125653e+01 0.000000000000000000e+00
1.342657342657342667e+01 0.000000000000000000e+00
1.359440559440559326e+01 0.000000000000000000e+00
1.376223776223776163e+01 0.000000000000000000e+00
1.393006993006992822e+01 0.000000000000000000e+00
1.409790209790209659e+01 0.000000000000000000e+00
1.426573426573426318e+01 0.000000000000000000e+00
1.443356643356643332e+01 0.000000000000000000e+00
1.460139860139859991e+01 0.000000000000000000e+00
1.476923076923076827e+01 0.000000000000000000e+00
1.493706293706293486e+01 0.000000000000000000e+00
1.510489510489510323e+01 0.000000000000000000e+00
1.527272727272726982e+01 0.000000000000000000e+00
1.544055944055943996e+01 0.000000000000000000e+00
1.560839160839160655e+01 0.000000000000000000e+00
1.577622377622377492e+01 0.000000000000000000e+00
1.594405594405594151e+01 0.000000000000000000e+00
1.611188811188810988e+01 0.000000000000000000e+00
1.627972027972028002e+01 0.000000000000000000e+00
1.644755244755244661e+01 0.000000000000000000e+00
1.661538461538461320e+01 0.000000000000000000e+00
1.678321678321677979e+01 1.000000000000000000e+00
1.695104895104894993e+01 1.000000000000000000e+00
1.711888111888111652e+01 1.000000000000000000e+00
1.728671328671328666e+01 1.000000000000000000e+00
1.745454545454545325e+01 1.000000000000000000e+00
1.762237762237761984e+01 1.000000000000000000e+00
1.779020979020978643e+01 1.000000000000000000e+00
1.795804195804195658e+01 1.000000000000000000e+00
1.812587412587412317e+01 1.000000000000000000e+00
1.829370629370629331e+01 1.000000000000000000e+00
1.846153846153845990e+01 1.000000000000000000e+00
1.862937062937062649e+01 0.000000000000000000e+00
1.879720279720279663e+01 0.000000000000000000e+00
1.896503496503496322e+01 0.000000000000000000e+00
1.913286713286713336e+01 0.000000000000000000e+00
1.930069930069929995e+01 0.000000000000000000e+00
1.946853146853146654e+01 0.000000000000000000e+00
1.963636363636363313e+01 0.000000000000000000e+00
1.980419580419580328e+01 0.000000000000000000e+00
1.997202797202796987e+01 0.000000000000000000e+00
2.013986013986014001e+01 0.000000000000000000e+00
2.030769230769230660e+01 0.000000000000000000e+00
2.047552447552447319e+01 0.000000000000000000e+00
2.064335664335663978e+01 0.000000000000000000e+00
2.081118881118880992e+01 0.000000000000000000e+00
2.097902097902097651e+01 0.000000000000000000e+00
2.114685314685314665e+01 0.000000000000000000e+00
2.131468531468531324e+01 0.000000000000000000e+00
2.148251748251748339e+01 0.000000000000000000e+00
2.165034965034964642e+01 0.000000000000000000e+00
2.181818181818181657e+01 0.000000000000000000e+00
2.198601398601398671e+01 0.000000000000000000e+00
2.215384615384615330e+01 0.000000000000000000e+00
2.232167832167831989e+01 0.000000000000000000e+00
2.248951048951048648e+01 0.000000000000000000e+00
2.265734265734265662e+01 0.000000000000000000e+00
2.282517482517482676e+01 0.000000000000000000e+00
2.299300699300698980e+01 0.000000000000000000e+00
2.316083916083915994e+01 0.000000000000000000e+00
2.332867132867132653e+01 0.000000000000000000e+00
2.349650349650349668e+01 0.000000000000000000e+00
2.366433566433565971e+01 0.000000000000000000e+00
2.383216783216782986e+01 0.000000000000000000e+00
2.400000000000000000e+01 0.000000000000000000e+00


==> DataFigures/one_traj1.txt <==
0.000000000000000000e+00 5.784718185454484995e+01
1.678321678321678390e-01 5.764231868895900845e+01
3.356643356643356779e-01 5.743848298511491635e+01
5.034965034965035446e-01 5.723566958992599041e+01
6.713286713286713558e-01 5.703387337615020414e+01
8.391608391608391671e-01 5.683308924226047765e+01
1.006993006993007089e+00 5.663331211231571416e+01
1.174825174825175012e+00 5.643453693583246178e+01
1.342657342657342712e+00 5.623675868765724317e+01
1.510489510489510412e+00 5.603997236783951763e+01
1.678321678321678334e+00 5.584417300150527552e+01
1.846153846153846256e+00 5.564935563873127222e+01
2.013986013986014179e+00 5.545551535441989444e+01
2.181818181818181657e+00 5.526264724817464469e+01
2.349650349650350023e+00 5.507074644417625819e+01
2.517482517482517501e+00 5.487980809105944502e+01
2.685314685314685423e+00 5.468982736179022908e+01
2.853146853146853346e+00 5.450079945354394795e+01
3.020979020979020824e+00 5.431271958758379270e+01
3.188811188811188746e+00 5.412558300914004406e+01
3.356643356643356668e+00 5.393938498728982722e+01
3.524475524475525035e+00 5.375412081483754179e+01
3.692307692307692513e+00 5.356978580819584579e+01
3.860139860139860435e+00 5.338637530726725799e+01
4.027972027972028357e+00 5.320388467532634280e+01
4.195804195804195835e+00 5.302230929890249911e+01
4.363636363636363313e+00 5.284164458766332473e+01
4.531468531468531680e+00 5.266188597429856344e+01
4.699300699300700046e+00 5.248302891440464180e+01
4.867132867132867524e+00 5.230506888636980278e+01
5.034965034965035002e+00 5.212800139125977950e+01
5.202797202797203369e+00 5.195182195270405145e+01
5.370629370629370847e+00 5.177652611678270489e+01
5.538461538461538325e+00 5.005440945191381275e+01
5.706293706293706691e+00 4.988862981548741260e+01
5.874125874125874169e+00 5.130074255488324297e+01
6.041958041958041647e+00 5.270577304593727064e+01
6.209790209790210014e+00 5.410375680864741810e+01
6.377622377622377492e+00 5.549472918486617345e+01
6.545454545454544970e+00 5.320819533919404876e+01
6.713286713286713336e+00 5.460365927515521633e+01
6.881118881118881703e+00 5.495103946245362891e+01
7.048951048951050069e+00 5.633776241438596344e+01
7.216783216783217547e+00 5.021304045680373207e+01
7.384615384615385025e+00 5.162352616128767124e+01
7.552447552447553392e+00 5.302693777758938865e+01
7.720279720279720870e+00 5.442331078478071049e+01
7.888111888111888348e+00 5.581268048399326887e+01
8.055944055944056714e+00 5.719508199931095760e+01
8.223776223776223304e+00 5.857055027865786911e+01
8.391608391608391671e+00 5.993912009468182589e+01
8.559440559440560037e+00 6.130082604563341420e+01
8.727272727272726627e+00 6.265570255624069063e+01
8.895104895104894993e+00 6.338207887857942779e+01
9.062937062937063359e+00 6.472651716494738139e+01
9.230769230769229949e+00 6.606421261445915150e+01
9.398601398601400092e+00 6.581813811294352945e+01
9.566433566433566682e+00 6.557329776269763499e+01
9.734265734265735048e+00 6.532968537401328035e+01
9.902097902097903415e+00 6.508729478822586145e+01
1.006993006993007000e+01 6.484611987755869222e+01
1.023776223776223837e+01 6.460615454496804944e+01
1.040559440559440674e+01 6.436739272398907019e+01
1.057342657342657333e+01 6.412982837858234575e+01
1.074125874125874169e+01 6.389345550298139642e+01
1.090909090909091006e+01 6.365826812154077174e+01
1.107692307692307665e+01 6.342426028858501752e+01
1.124475524475524679e+01 6.226478608825836147e+01
1.141258741258741338e+01 6.203776706401752961e+01
1.158041958041958175e+01 6.181188662104087683e+01
1.174825174825174834e+01 6.158713904893783564e+01
1.191608391608391671e+01 6.136351866595747850e+01
1.208391608391608152e+01 6.114101981884488879e+01
1.225174825174824988e+01 6.091963688269822086e+01
1.241958041958041647e+01 6.069936426082653469e+01
1.258741258741258662e+01 6.048019638460827707e+01
1.275524475524475321e+01 6.026212771335050888e+01
1.292307692307692157e+01 6.004515273414885712e+01
1.309090909090908816e+01 5.982926596174812062e+01
1.325874125874125653e+01 5.961446193840360053e+01
1.342657342657342667e+01 5.940073523374313424e+01
1.359440559440559326e+01 5.708367044462980999e+01
1.376223776223776163e+01 5.688263656070538588e+01
1.393006993006992822e+01 5.668261093331129530e+01
1.409790209790209659e+01 5.648358850568193645e+01
1.426573426573426318e+01 5.628556424641317335e+01
1.443356643356643332e+01 5.608853314933515577e+01
1.460139860139859991e+01 5.589249023338577160e+01
1.476923076923076827e+01 5.569743054248468894e+01
1.493706293706293486e+01 5.550334914540810161e+01
1.510489510489510323e+01 5.531024113566403599e+01
1.527272727272726982e+01 5.511810163136832585e+01
1.544055944055943996e+01 5.492692577512119101e+01
1.560839160839160655e+01 5.473670873388444846e+01
1.577622377622377492e+01 5.454744569885932037e+01
1.594405594405594151e+01 5.081408188536487103e+01
1.611188811188810988e+01 5.064449222111134929e+01
1.627972027972028002e+01 5.047575310942699645e+01
1.644755244755244661e+01 5.030786028448773806e+01
1.661538461538461320e+01 5.014080950186411911e+01
1.678321678321677979e+01 4.997459653841401206e+01
1.695104895104894993e+01 5.138627812407550266e+01
1.711888111888111652e+01 5.279087962378473264e+01
1.728671328671328666e+01 5.418843654669447574e+01
1.745454545454545325e+01 5.557898422386644910e+01
1.762237762237761984e+01 5.696255780916452238e+01
1.779020979020978643e+01 5.833919228014341485e+01
1.795804195804195658e+01 5.970892243893295159e+01
1.812587412587412317e+01 6.107178291311787177e+01
1.829370629370629331e+01 6.242780815661325278e+01
1.846153846153845990e+01 6.377703245053551484e+01
1.862937062937062649e+01 6.511948990406907001e+01
1.879720279720279663e+01 6.487815352342897768e+01
1.896503496503496322e+01 6.463802753069484197e+01
1.913286713286713336e+01 6.439910585534019560e+01
1.930069930069929995e+01 6.416138245728444645e+01
1.946853146853146654e+01 6.322003632674015705e+01
1.963636363636363313e+01 6.298822638232081772e+01
1.980419580419580328e+01 6.275757904733674764e+01
1.997202797202796987e+01 6.252808849088753362e+01
2.013986013986014001e+01 6.229974891131681147e+01
2.030769230769230660e+01 6.207255453606559570e+01
2.047552447552447319e+01 6.184649962152633407e+01
2.064335664335663978e+01 6.162157845289770819e+01
2.081118881118880992e+01 6.139778534404017307e+01
2.097902097902097651e+01 6.117511463733220012e+01
2.114685314685314665e+01 6.095356070352723066e+01
2.131468531468531324e+01 6.073311794161140398e+01
2.148251748251748339e+01 6.051378077866192484e+01
2.165034965034964642e+01 6.029554366970619128e+01
2.181818181818181657e+01 6.007840109758161873e+01
2.198601398601398671e+01 5.986234757279616048e+01
2.215384615384615330e+01 5.964737763338951737e+01
2.232167832167831989e+01 5.943348584479507934e+01
2.248951048951048648e+01 5.922066679970251357e+01
2.265734265734265662e+01 5.900891511792107735e+01
2.282517482517482676e+01 5.879822544624359892e+01
2.299300699300698980e+01 5.858859245831115459e+01
2.316083916083915994e+01 5.838001085447839955e+01
2.332867132867132653e+01 5.817247536167960931e+01
2.349650349650349668e+01 5.796598073329534628e+01
2.366433566433565971e+01 5.776052174901984415e+01
2.383216783216782986e+01 5.755609321472903872e+01
2.400000000000000000e+01 5.735268996234923122e+01


==> DataFigures/one_traj2.txt <==
0.000000000000000000e+00 5.392015572386586086e+01
1.678321678321678390e-01 5.373498799301855655e+01
3.356643356643356779e-01 5.355074894429284171e+01
5.034965034965035446e-01 5.336743392001710617e+01
6.713286713286713558e-01 5.318503828587962801e+01
8.391608391608391671e-01 5.300355743081139792e+01
1.006993006993007089e+00 5.282298676686956895e+01
1.174825174825175012e+00 5.422038266102110526e+01
1.342657342657342712e+00 5.561077011705145168e+01
1.510489510489510412e+00 5.699418428477398635e+01
1.678321678321678334e+00 5.837066013771326567e+01
1.846153846153846256e+00 5.974023247398914549e+01
2.013986013986014179e+00 6.110293591719653250e+01
2.181818181818181657e+00 6.245880491728065920e+01
2.349650349650350023e+00 6.380787375140802453e+01
2.517482517482517501e+00 6.515017652483292920e+01
2.685314685314685423e+00 6.490868623986001751e+01
2.853146853146853346e+00 6.466840711467810365e+01
3.020979020979020824e+00 6.442933307488945616e+01
3.188811188811188746e+00 6.419145807656161651e+01
3.356643356643356668e+00 6.395477610607458274e+01
3.524475524475525035e+00 6.371928117996881724e+01
3.692307692307692513e+00 6.348496734479395798e+01
3.860139860139860435e+00 6.325182867695831135e+01
4.027972027972028357e+00 6.301985928257911240e+01
4.195804195804195835e+00 6.278905329733351692e+01
4.363636363636363313e+00 6.255940488631035379e+01
4.531468531468531680e+00 6.233090824386259499e+01
4.699300699300700046e+00 6.210355759346060722e+01
4.867132867132867524e+00 6.187734718754611407e+01
5.034965034965035002e+00 6.165227130738688999e+01
5.202797202797203369e+00 6.142832426293218617e+01
5.370629370629370847e+00 6.120550039266888831e+01
5.538461538461538325e+00 6.098379406347837772e+01
5.706293706293706691e+00 6.076319967049414572e+01
5.874125874125874169e+00 6.054371163696007585e+01
6.041958041958041647e+00 6.032532441408947221e+01
6.209790209790210014e+00 6.010803248092477702e+01
6.377622377622377492e+00 5.989183034419800578e+01
6.545454545454544970e+00 5.967671253819187172e+01
6.713286713286713336e+00 5.946267362460159944e+01
6.881118881118881703e+00 5.924970819239745623e+01
7.048951048951050069e+00 5.903781085768795123e+01
7.216783216783217547e+00 5.882697626358371679e+01
7.384615384615385025e+00 5.861719908006210034e+01
7.552447552447553392e+00 5.840847400383241705e+01
7.720279720279720870e+00 5.737420575820186031e+01
7.888111888111888348e+00 5.717171473619958988e+01
8.055944055944056714e+00 5.697023927879411076e+01
8.223776223776223304e+00 5.676977429256725571e+01
8.391608391608391671e+00 5.657031470964615494e+01
8.559440559440560037e+00 5.637185548757514653e+01
8.727272727272726627e+00 5.617439160918826246e+01
8.895104895104894993e+00 5.597791808248241097e+01
9.062937062937063359e+00 5.578242994049117698e+01
9.230769230769229949e+00 5.558792224115925507e+01
9.398601398601400092e+00 5.539439006721750047e+01
9.566433566433566682e+00 5.520182852605863388e+01
9.734265734265735048e+00 5.501023274961352882e+01
9.902097902097903415e+00 5.481959789422817408e+01
1.006993006993007000e+01 5.462991914054120457e+01
1.023776223776223837e+01 5.444119169336205744e+01
1.040559440559440674e+01 5.425341078154977481e+01
1.057342657342657333e+01 5.406657165789236785e+01
1.074125874125874169e+01 5.388066959898679187e+01
1.090909090909091006e+01 5.369569990511956803e+01
1.107692307692307665e+01 5.351165790014794510e+01
1.124475524475524679e+01 5.332853893138170065e+01
1.141258741258741338e+01 5.314633836946549650e+01
1.158041958041958175e+01 5.296505160826188074e+01
1.174825174825174834e+01 5.278467406473480139e+01
1.191608391608391671e+01 5.260520117883377367e+01
1.208391608391608152e+01 5.161844841337859435e+01
1.225174825174824988e+01 5.144482456449498642e+01
1.241958041958041647e+01 5.127207150105332545e+01
1.258741258741258662e+01 5.110018485575447045e+01
1.275524475524475321e+01 5.092916028320284028e+01
1.292307692307692157e+01 5.075899345979656374e+01
1.309090909090908816e+01 5.009639008361817503e+01
1.325874125874125653e+01 4.896559989937149027e+01
1.342657342657342667e+01 5.038234196255321251e+01
1.359440559440559326e+01 5.179197855968551778e+01
1.376223776223776163e+01 5.319454532721140083e+01
1.393006993006992822e+01 5.459007772284440563e+01
1.409790209790209659e+01 5.597861102646501053e+01
1.426573426573426318e+01 5.736018034101253704e+01
1.443356643356643332e+01 5.873482059337256089e+01
1.460139860139859991e+01 5.852550560336024432e+01
1.476923076923076827e+01 5.831724040257478237e+01
1.493706293706293486e+01 5.811001972594930720e+01
1.510489510489510323e+01 5.790383833482312070e+01
1.527272727272726982e+01 5.769869101680928480e+01
1.544055944055943996e+01 5.749457258566283002e+01
1.560839160839160655e+01 5.729147788114966033e+01
1.577622377622377492e+01 5.708940176891608331e+01
1.594405594405594151e+01 5.688833914035902950e+01
1.611188811188810988e+01 5.668828491249688284e+01
1.627972027972028002e+01 5.648923402784100034e+01
1.644755244755244661e+01 5.629118145426783570e+01
1.661538461538461320e+01 5.609412218489174506e+01
1.678321678321677979e+01 5.589805123793838959e+01
1.695104895104894993e+01 5.570296365661880600e+01
1.711888111888111652e+01 5.550885450900409523e+01
1.728671328671328666e+01 5.531571888790074354e+01
1.745454545454545325e+01 5.512355191072654748e+01
1.762237762237761984e+01 5.493234871938719976e+01
1.779020979020978643e+01 5.474210448015347197e+01
1.795804195804195658e+01 5.455281438353900114e+01
1.812587412587412317e+01 5.436447364417870887e+01
1.829370629370629331e+01 5.417707750070783135e+01
1.846153846153845990e+01 5.399062121564155348e+01
1.862937062937062649e+01 5.380510007525521843e+01
1.879720279720279663e+01 5.362050938946519096e+01
1.896503496503496322e+01 5.343684449171026785e+01
1.913286713286713336e+01 5.325410073883370643e+01
1.930069930069929995e+01 5.307227351096586432e+01
1.946853146853146654e+01 5.289135821140738614e+01
1.963636363636363313e+01 5.271135026651298716e+01
1.980419580419580328e+01 5.253224512557586223e+01
1.997202797202796987e+01 5.235403826071261335e+01
2.013986013986014001e+01 5.217672516674878125e+01
2.030769230769230660e+01 5.200030136110498091e+01
2.047552447552447319e+01 5.182476238368354160e+01
2.064335664335663978e+01 5.165010379675577923e+01
2.081118881118880992e+01 5.147632118484980168e+01
2.097902097902097651e+01 5.130341015463887544e+01
2.114685314685314665e+01 5.113136633483036064e+01
2.131468531468531324e+01 5.096018537605522170e+01
2.148251748251748339e+01 5.078986295075804946e+01
2.165034965034964642e+01 5.062039475308766612e+01
2.181818181818181657e+01 5.045177649878827708e+01
2.198601398601398671e+01 5.028400392509114170e+01
2.215384615384615330e+01 5.011707279060684073e+01
2.232167832167831989e+01 4.995097887521801994e+01
2.248951048951048648e+01 5.136277891187236833e+01
2.265734265734265662e+01 5.276749826850053893e+01
2.282517482517482676e+01 5.416517245723479590e+01
2.299300699300698980e+01 5.555583681210141123e+01
2.316083916083915994e+01 5.693952648991393062e+01
2.332867132867132653e+01 5.831627647116195590e+01
2.349650349650349668e+01 5.968612156089547938e+01
2.366433566433565971e+01 6.104909638960477025e+01
2.383216783216782986e+01 6.240523541409585562e+01
2.400000000000000000e+01 6.375457291836160323e+01


==> DataFigures/online_tracking.txt <==
0.000000000000000000e+00 2.495000064373016357e-01
1.678321808576583862e-01 2.389999926090240479e-01
3.356643617153167725e-01 2.279999852180480957e-01
5.034965276718139648e-01 2.179999798536300659e-01
6.713287234306335449e-01 2.025000005960464478e-01
8.391609191894531250e-01 1.954999864101409912e-01
1.006993055343627930e+00 1.864999979734420776e-01
1.174825191497802734e+00 1.774999946355819702e-01
1.342657446861267090e+00 1.585000008344650269e-01
1.510489702224731445e+00 1.539999991655349731e-01
1.678321838378906250e+00 1.504999995231628418e-01
1.846153974533081055e+00 1.469999998807907104e-01
2.013986110687255859e+00 1.504999995231628418e-01
2.181818485260009766e+00 1.435000002384185791e-01
2.349650382995605469e+00 1.430000066757202148e-01
2.517482757568359375e+00 1.419999897480010986e-01
2.685314893722534180e+00 1.424999982118606567e-01
2.853147029876708984e+00 1.424999833106994629e-01
3.020979404449462891e+00 1.404999941587448120e-01
3.188811302185058594e+00 1.500000059604644775e-01
3.356643676757812500e+00 1.550000011920928955e-01
3.524475812911987305e+00 1.600000113248825073e-01
3.692307949066162109e+00 1.675000041723251343e-01
3.860140323638916016e+00 1.780000030994415283e-01
4.027972221374511719e+00 1.815000176429748535e-01
4.195804595947265625e+00 1.879999935626983643e-01
4.363636970520019531e+00 2.070000022649765015e-01
4.531468868255615234e+00 2.140000015497207642e-01
4.699300765991210938e+00 2.234999984502792358e-01
4.867133140563964844e+00 2.380000203847885132e-01
5.034965515136718750e+00 2.509999871253967285e-01
5.202797889709472656e+00 2.685000002384185791e-01
5.370629787445068359e+00 2.800000011920928955e-01
5.538461685180664062e+00 2.964999973773956299e-01
5.706294059753417969e+00 3.045000135898590088e-01
5.874126434326171875e+00 3.160000145435333252e-01
6.041958808898925781e+00 3.269999921321868896e-01
6.209790706634521484e+00 3.420000076293945312e-01
6.377622604370117188e+00 3.504999876022338867e-01
6.545454978942871094e+00 3.655000030994415283e-01
6.713287353515625000e+00 3.754999935626983643e-01
6.881119728088378906e+00 3.860000073909759521e-01
7.048951625823974609e+00 3.959999978542327881e-01
7.216783523559570312e+00 4.004999995231628418e-01
7.384615898132324219e+00 4.155000150203704834e-01
7.552447795867919922e+00 4.209999740123748779e-01
7.720280647277832031e+00 4.280000030994415283e-01
7.888112545013427734e+00 4.320000112056732178e-01
8.055944442749023438e+00 4.385000169277191162e-01
8.223776817321777344e+00 4.410000145435333252e-01
8.391609191894531250e+00 4.444999992847442627e-01
8.559441566467285156e+00 4.429999887943267822e-01
8.727273941040039062e+00 4.415000081062316895e-01
8.895105361938476562e+00 4.395000040531158447e-01
9.062937736511230469e+00 4.359999895095825195e-01
9.230770111083984375e+00 4.309999942779541016e-01
9.398601531982421875e+00 4.275000095367431641e-01
9.566434860229492188e+00 4.219999909400939941e-01
9.734266281127929688e+00 4.144999980926513672e-01
9.902098655700683594e+00 4.004999995231628418e-01
1.006993103027343750e+01 3.904999792575836182e-01
1.023776245117187500e+01 3.850000202655792236e-01
1.040559577941894531e+01 3.740000128746032715e-01
1.057342720031738281e+01 3.610000014305114746e-01
1.074125957489013672e+01 3.449999988079071045e-01
1.090909194946289062e+01 3.334999978542327881e-01
1.107692337036132812e+01 3.240000009536743164e-01
1.124475669860839844e+01 3.125000000000000000e-01
1.141258811950683594e+01 2.950000166893005371e-01
1.158042049407958984e+01 2.829999923706054688e-01
1.174825286865234375e+01 2.685000002384185791e-01
1.191608428955078125e+01 2.565000057220458984e-01
1.208391571044921875e+01 2.484999895095825195e-01
1.225174713134765625e+01 2.430000007152557373e-01
1.241958045959472656e+01 2.399999946355819702e-01
1.258741283416748047e+01 2.354999929666519165e-01
1.275524425506591797e+01 2.340000122785568237e-01
1.292307662963867188e+01 2.245000153779983521e-01
1.309090805053710938e+01 2.140000164508819580e-01
1.325874137878417969e+01 2.094999998807907104e-01
1.342657375335693359e+01 2.069999873638153076e-01
1.359440517425537109e+01 1.970000118017196655e-01
1.376223754882812500e+01 1.909999847412109375e-01
1.393006896972656250e+01 1.854999959468841553e-01
1.409790229797363281e+01 1.790000051259994507e-01
1.426573467254638672e+01 1.755000054836273193e-01
1.443356609344482422e+01 1.679999977350234985e-01
1.460139846801757812e+01 1.650000065565109253e-01
1.476922988891601562e+01 1.595000177621841431e-01
1.493706321716308594e+01 1.529999971389770508e-01
1.510489559173583984e+01 1.469999998807907104e-01
1.527272701263427734e+01 1.455000042915344238e-01
1.544055938720703125e+01 1.420000046491622925e-01
1.560839080810546875e+01 1.345000118017196655e-01
1.577622413635253906e+01 1.344999969005584717e-01
1.594405651092529297e+01 1.330000013113021851e-01
1.611188888549804688e+01 1.320000141859054565e-01
1.627972030639648438e+01 1.274999976158142090e-01
1.644755172729492188e+01 1.270000040531158447e-01
1.661538505554199219e+01 1.244999915361404419e-01
1.678321647644042969e+01 1.315000057220458984e-01
1.695104980468750000e+01 1.319999992847442627e-01
1.711888122558593750e+01 1.280000060796737671e-01
1.728671264648437500e+01 1.290000081062316895e-01
1.745454597473144531e+01 1.344999969005584717e-01
1.762237739562988281e+01 1.334999948740005493e-01
1.779021072387695312e+01 1.369999945163726807e-01
1.795804214477539062e+01 1.414999961853027344e-01
1.812587356567382812e+01 1.480000019073486328e-01
1.829370689392089844e+01 1.515000015497207642e-01
1.846153831481933594e+01 1.550000011920928955e-01
1.862937164306640625e+01 1.590000092983245850e-01
1.879720306396484375e+01 1.665000021457672119e-01
1.896503448486328125e+01 1.689999848604202271e-01
1.913286781311035156e+01 1.770000159740447998e-01
1.930069923400878906e+01 1.835000067949295044e-01
1.946853256225585938e+01 1.869999915361404419e-01
1.963636398315429688e+01 1.945000141859054565e-01
1.980419540405273438e+01 2.000000029802322388e-01
1.997202873229980469e+01 2.074999958276748657e-01
2.013986015319824219e+01 2.115000039339065552e-01
2.030769348144531250e+01 2.195000052452087402e-01
2.047552490234375000e+01 2.280000001192092896e-01
2.064335632324218750e+01 2.310000061988830566e-01
2.081118965148925781e+01 2.390000075101852417e-01
2.097902107238769531e+01 2.399999946355819702e-01
2.114685440063476562e+01 2.444999963045120239e-01
2.131468582153320312e+01 2.500000000000000000e-01
2.148251914978027344e+01 2.565000057220458984e-01
2.165035057067871094e+01 2.565000057220458984e-01
2.181818199157714844e+01 2.574999928474426270e-01
2.198601341247558594e+01 2.624999880790710449e-01
2.215384674072265625e+01 2.615000009536743164e-01
2.232167816162109375e+01 2.639999985694885254e-01
2.248950958251953125e+01 2.660000026226043701e-01
2.265734481811523438e+01 2.670000195503234863e-01
2.282517623901367188e+01 2.664999961853027344e-01
2.299300765991210938e+01 2.649999856948852539e-01
2.316084098815917969e+01 2.624999880790710449e-01
2.332867240905761719e+01 2.590000033378601074e-01
2.349650382995605469e+01 2.624999880790710449e-01
2.366433525085449219e+01 2.574999928474426270e-01
2.383216857910156250e+01 2.509999871253967285e-01
2.400000000000000000e+01 2.549999952316284180e-01


==> DataFigures/online_tracking_20.txt <==
0.000000000000000000e+00 3.499999940395355225e-01
1.678321808576583862e-01 3.000000119209289551e-01
3.356643617153167725e-01 2.000000029802322388e-01
5.034965276718139648e-01 2.000000029802322388e-01
6.713287234306335449e-01 2.000000029802322388e-01
8.391609191894531250e-01 1.500000059604644775e-01
1.006993055343627930e+00 1.500000059604644775e-01
1.174825191497802734e+00 2.000000029802322388e-01
1.342657446861267090e+00 1.500000059604644775e-01
1.510489702224731445e+00 2.000000029802322388e-01
1.678321838378906250e+00 1.500000059604644775e-01
1.846153974533081055e+00 1.500000059604644775e-01
2.013986110687255859e+00 1.000000014901161194e-01
2.181818485260009766e+00 1.000000014901161194e-01
2.349650382995605469e+00 1.500000059604644775e-01
2.517482757568359375e+00 1.500000059604644775e-01
2.685314893722534180e+00 1.000000014901161194e-01
2.853147029876708984e+00 1.000000014901161194e-01
3.020979404449462891e+00 1.500000059604644775e-01
3.188811302185058594e+00 1.500000059604644775e-01
3.356643676757812500e+00 1.500000059604644775e-01
3.524475812911987305e+00 2.000000029802322388e-01
3.692307949066162109e+00 1.500000059604644775e-01
3.860140323638916016e+00 2.000000029802322388e-01
4.027972221374511719e+00 1.500000059604644775e-01
4.195804595947265625e+00 2.000000029802322388e-01
4.363636970520019531e+00 2.000000029802322388e-01
4.531468868255615234e+00 3.000000119209289551e-01
4.699300765991210938e+00 2.000000029802322388e-01
4.867133140563964844e+00 3.000000119209289551e-01
5.034965515136718750e+00 2.500000000000000000e-01
5.202797889709472656e+00 3.000000119209289551e-01
5.370629787445068359e+00 3.000000119209289551e-01
5.538461685180664062e+00 3.000000119209289551e-01
5.706294059753417969e+00 3.000000119209289551e-01
5.874126434326171875e+00 4.000000059604644775e-01
6.041958808898925781e+00 3.499999940395355225e-01
6.209790706634521484e+00 4.500000178813934326e-01
6.377622604370117188e+00 3.000000119209289551e-01
6.545454978942871094e+00 3.499999940395355225e-01
6.713287353515625000e+00 3.499999940395355225e-01
6.881119728088378906e+00 3.000000119209289551e-01
7.048951625823974609e+00 4.500000178813934326e-01
7.216783523559570312e+00 4.000000059604644775e-01
7.384615898132324219e+00 4.500000178813934326e-01
7.552447795867919922e+00 4.500000178813934326e-01
7.720280647277832031e+00 5.000000000000000000e-01
7.888112545013427734e+00 4.000000059604644775e-01
8.055944442749023438e+00 4.500000178813934326e-01
8.223776817321777344e+00 4.500000178813934326e-01
8.391609191894531250e+00 4.000000059604644775e-01
8.559441566467285156e+00 4.000000059604644775e-01
8.727273941040039062e+00 4.000000059604644775e-01
8.895105361938476562e+00 5.000000000000000000e-01
9.062937736511230469e+00 4.000000059604644775e-01
9.230770111083984375e+00 5.000000000000000000e-01
9.398601531982421875e+00 4.000000059604644775e-01
9.566434860229492188e+00 4.500000178813934326e-01
9.734266281127929688e+00 4.000000059604644775e-01
9.902098655700683594e+00 3.499999940395355225e-01
1.006993103027343750e+01 3.499999940395355225e-01
1.023776245117187500e+01 3.499999940395355225e-01
1.040559577941894531e+01 4.500000178813934326e-01
1.057342720031738281e+01 4.000000059604644775e-01
1.074125957489013672e+01 3.000000119209289551e-01
1.090909194946289062e+01 4.500000178813934326e-01
1.107692337036132812e+01 2.500000000000000000e-01
1.124475669860839844e+01 3.000000119209289551e-01
1.141258811950683594e+01 3.499999940395355225e-01
1.158042049407958984e+01 3.000000119209289551e-01
1.174825286865234375e+01 2.500000000000000000e-01
1.191608428955078125e+01 3.000000119209289551e-01
1.208391571044921875e+01 2.000000029802322388e-01
1.225174713134765625e+01 2.500000000000000000e-01
1.241958045959472656e+01 2.000000029802322388e-01
1.258741283416748047e+01 2.500000000000000000e-01
1.275524425506591797e+01 2.500000000000000000e-01
1.292307662963867188e+01 2.500000000000000000e-01
1.309090805053710938e+01 2.500000000000000000e-01
1.325874137878417969e+01 2.000000029802322388e-01
1.342657375335693359e+01 2.500000000000000000e-01
1.359440517425537109e+01 2.500000000000000000e-01
1.376223754882812500e+01 1.500000059604644775e-01
1.393006896972656250e+01 2.000000029802322388e-01
1.409790229797363281e+01 2.000000029802322388e-01
1.426573467254638672e+01 1.500000059604644775e-01
1.443356609344482422e+01 1.500000059604644775e-01
1.460139846801757812e+01 1.000000014901161194e-01
1.476922988891601562e+01 2.000000029802322388e-01
1.493706321716308594e+01 1.500000059604644775e-01
1.510489559173583984e+01 1.000000014901161194e-01
1.527272701263427734e+01 2.000000029802322388e-01
1.544055938720703125e+01 1.500000059604644775e-01
1.560839080810546875e+01 1.000000014901161194e-01
1.577622413635253906e+01 1.000000014901161194e-01
1.594405651092529297e+01 5.000000074505805969e-02
1.611188888549804688e+01 3.000000119209289551e-01
1.627972030639648438e+01 1.500000059604644775e-01
1.644755172729492188e+01 1.500000059604644775e-01
1.661538505554199219e+01 1.000000014901161194e-01
1.678321647644042969e+01 1.500000059604644775e-01
1.695104980468750000e+01 2.000000029802322388e-01
1.711888122558593750e+01 1.500000059604644775e-01
1.728671264648437500e+01 2.000000029802322388e-01
1.745454597473144531e+01 1.500000059604644775e-01
1.762237739562988281e+01 1.500000059604644775e-01
1.779021072387695312e+01 1.000000014901161194e-01
1.795804214477539062e+01 1.500000059604644775e-01
1.812587356567382812e+01 1.500000059604644775e-01
1.829370689392089844e+01 1.500000059604644775e-01
1.846153831481933594e+01 2.000000029802322388e-01
1.862937164306640625e+01 1.500000059604644775e-01
1.879720306396484375e+01 1.500000059604644775e-01
1.896503448486328125e+01 1.500000059604644775e-01
1.913286781311035156e+01 2.000000029802322388e-01
1.930069923400878906e+01 2.000000029802322388e-01
1.946853256225585938e+01 2.000000029802322388e-01
1.963636398315429688e+01 2.000000029802322388e-01
1.980419540405273438e+01 2.000000029802322388e-01
1.997202873229980469e+01 2.000000029802322388e-01
2.013986015319824219e+01 2.000000029802322388e-01
2.030769348144531250e+01 2.500000000000000000e-01
2.047552490234375000e+01 2.500000000000000000e-01
2.064335632324218750e+01 1.500000059604644775e-01
2.081118965148925781e+01 2.500000000000000000e-01
2.097902107238769531e+01 2.500000000000000000e-01
2.114685440063476562e+01 2.500000000000000000e-01
2.131468582153320312e+01 2.500000000000000000e-01
2.148251914978027344e+01 3.000000119209289551e-01
2.165035057067871094e+01 2.500000000000000000e-01
2.181818199157714844e+01 2.500000000000000000e-01
2.198601341247558594e+01 3.499999940395355225e-01
2.215384674072265625e+01 3.000000119209289551e-01
2.232167816162109375e+01 2.500000000000000000e-01
2.248950958251953125e+01 2.500000000000000000e-01
2.265734481811523438e+01 3.000000119209289551e-01
2.282517623901367188e+01 3.000000119209289551e-01
2.299300765991210938e+01 2.500000000000000000e-01
2.316084098815917969e+01 2.500000000000000000e-01
2.332867240905761719e+01 2.500000000000000000e-01
2.349650382995605469e+01 3.000000119209289551e-01
2.366433525085449219e+01 3.000000119209289551e-01
2.383216857910156250e+01 2.500000000000000000e-01
2.400000000000000000e+01 2.500000000000000000e-01


==> DataFigures/online_tracking_200.txt <==
0.000000000000000000e+00 2.599999904632568359e-01
1.678321808576583862e-01 2.349999994039535522e-01
3.356643617153167725e-01 2.199999988079071045e-01
5.034965276718139648e-01 2.049999982118606567e-01
6.713287234306335449e-01 2.099999934434890747e-01
8.391609191894531250e-01 1.999999880790710449e-01
1.006993055343627930e+00 1.999999880790710449e-01
1.174825191497802734e+00 1.749999970197677612e-01
1.342657446861267090e+00 1.599999964237213135e-01
1.510489702224731445e+00 1.449999958276748657e-01
1.678321838378906250e+00 1.449999958276748657e-01
1.846153974533081055e+00 1.550000011920928955e-01
2.013986110687255859e+00 1.400000005960464478e-01
2.181818485260009766e+00 1.400000005960464478e-01
2.349650382995605469e+00 1.400000005960464478e-01
2.517482757568359375e+00 1.349999904632568359e-01
2.685314893722534180e+00 1.250000000000000000e-01
2.853147029876708984e+00 1.349999904632568359e-01
3.020979404449462891e+00 1.649999916553497314e-01
3.188811302185058594e+00 1.499999910593032837e-01
3.356643676757812500e+00 1.550000011920928955e-01
3.524475812911987305e+00 1.449999958276748657e-01
3.692307949066162109e+00 1.599999964237213135e-01
3.860140323638916016e+00 1.700000017881393433e-01
4.027972221374511719e+00 1.899999976158142090e-01
4.195804595947265625e+00 2.049999982118606567e-01
4.363636970520019531e+00 2.049999982118606567e-01
4.531468868255615234e+00 2.049999982118606567e-01
4.699300765991210938e+00 2.149999886751174927e-01
4.867133140563964844e+00 2.549999952316284180e-01
5.034965515136718750e+00 2.449999898672103882e-01
5.202797889709472656e+00 2.649999856948852539e-01
5.370629787445068359e+00 2.449999898672103882e-01
5.538461685180664062e+00 3.149999976158142090e-01
5.706294059753417969e+00 3.050000071525573730e-01
5.874126434326171875e+00 3.100000023841857910e-01
6.041958808898925781e+00 3.449999988079071045e-01
6.209790706634521484e+00 3.149999976158142090e-01
6.377622604370117188e+00 3.649999797344207764e-01
6.545454978942871094e+00 3.449999988079071045e-01
6.713287353515625000e+00 3.750000000000000000e-01
6.881119728088378906e+00 3.799999952316284180e-01
7.048951625823974609e+00 3.999999761581420898e-01
7.216783523559570312e+00 4.199999868869781494e-01
7.384615898132324219e+00 3.949999809265136719e-01
7.552447795867919922e+00 4.199999868869781494e-01
7.720280647277832031e+00 4.399999976158142090e-01
7.888112545013427734e+00 4.299999773502349854e-01
8.055944442749023438e+00 4.399999976158142090e-01
8.223776817321777344e+00 4.449999928474426270e-01
8.391609191894531250e+00 4.399999976158142090e-01
8.559441566467285156e+00 4.499999880790710449e-01
8.727273941040039062e+00 4.399999976158142090e-01
8.895105361938476562e+00 4.499999880790710449e-01
9.062937736511230469e+00 4.449999928474426270e-01
9.230770111083984375e+00 4.350000023841857910e-01
9.398601531982421875e+00 4.350000023841857910e-01
9.566434860229492188e+00 4.199999868869781494e-01
9.734266281127929688e+00 4.099999964237213135e-01
9.902098655700683594e+00 3.999999761581420898e-01
1.006993103027343750e+01 3.999999761581420898e-01
1.023776245117187500e+01 3.849999904632568359e-01
1.040559577941894531e+01 3.750000000000000000e-01
1.057342720031738281e+01 3.499999940395355225e-01
1.074125957489013672e+01 3.349999785423278809e-01
1.090909194946289062e+01 3.449999988079071045e-01
1.107692337036132812e+01 3.249999880790710449e-01
1.124475669860839844e+01 3.249999880790710449e-01
1.141258811950683594e+01 2.949999868869781494e-01
1.158042049407958984e+01 3.050000071525573730e-01
1.174825286865234375e+01 2.699999809265136719e-01
1.191608428955078125e+01 2.750000059604644775e-01
1.208391571044921875e+01 2.549999952316284180e-01
1.225174713134765625e+01 2.449999898672103882e-01
1.241958045959472656e+01 2.299999892711639404e-01
1.258741283416748047e+01 2.249999940395355225e-01
1.275524425506591797e+01 2.399999946355819702e-01
1.292307662963867188e+01 2.249999940395355225e-01
1.309090805053710938e+01 2.349999994039535522e-01
1.325874137878417969e+01 2.099999934434890747e-01
1.342657375335693359e+01 1.850000023841857910e-01
1.359440517425537109e+01 2.199999988079071045e-01
1.376223754882812500e+01 2.049999982118606567e-01
1.393006896972656250e+01 1.799999922513961792e-01
1.409790229797363281e+01 2.149999886751174927e-01
1.426573467254638672e+01 1.949999928474426270e-01
1.443356609344482422e+01 1.700000017881393433e-01
1.460139846801757812e+01 1.700000017881393433e-01
1.476922988891601562e+01 1.999999880790710449e-01
1.493706321716308594e+01 1.550000011920928955e-01
1.510489559173583984e+01 1.449999958276748657e-01
1.527272701263427734e+01 1.550000011920928955e-01
1.544055938720703125e+01 1.449999958276748657e-01
1.560839080810546875e+01 1.550000011920928955e-01
1.577622413635253906e+01 1.299999952316284180e-01
1.594405651092529297e+01 1.250000000000000000e-01
1.611188888549804688e+01 1.349999904632568359e-01
1.627972030639648438e+01 1.400000005960464478e-01
1.644755172729492188e+01 1.299999952316284180e-01
1.661538505554199219e+01 1.199999973177909851e-01
1.678321647644042969e+01 1.250000000000000000e-01
1.695104980468750000e+01 1.299999952316284180e-01
1.711888122558593750e+01 1.449999958276748657e-01
1.728671264648437500e+01 1.199999973177909851e-01
1.745454597473144531e+01 1.349999904632568359e-01
1.762237739562988281e+01 1.349999904632568359e-01
1.779021072387695312e+01 1.599999964237213135e-01
1.795804214477539062e+01 1.499999910593032837e-01
1.812587356567382812e+01 1.799999922513961792e-01
1.829370689392089844e+01 1.499999910593032837e-01
1.846153831481933594e+01 1.550000011920928955e-01
1.862937164306640625e+01 1.799999922513961792e-01
1.879720306396484375e+01 1.700000017881393433e-01
1.896503448486328125e+01 1.649999916553497314e-01
1.913286781311035156e+01 2.049999982118606567e-01
1.930069923400878906e+01 1.850000023841857910e-01
1.946853256225585938e+01 1.999999880790710449e-01
1.963636398315429688e+01 1.850000023841857910e-01
1.980419540405273438e+01 2.099999934434890747e-01
1.997202873229980469e+01 2.249999940395355225e-01
2.013986015319824219e+01 2.299999892711639404e-01
2.030769348144531250e+01 2.149999886751174927e-01
2.047552490234375000e+01 2.399999946355819702e-01
2.064335632324218750e+01 2.500000000000000000e-01
2.081118965148925781e+01 2.299999892711639404e-01
2.097902107238769531e+01 2.549999952316284180e-01
2.114685440063476562e+01 2.249999940395355225e-01
2.131468582153320312e+01 2.549999952316284180e-01
2.148251914978027344e+01 2.599999904632568359e-01
2.165035057067871094e+01 2.500000000000000000e-01
2.181818199157714844e+01 2.649999856948852539e-01
2.198601341247558594e+01 2.800000011920928955e-01
2.215384674072265625e+01 2.849999964237213135e-01
2.232167816162109375e+01 2.649999856948852539e-01
2.248950958251953125e+01 2.800000011920928955e-01
2.265734481811523438e+01 2.699999809265136719e-01
2.282517623901367188e+01 2.699999809265136719e-01
2.299300765991210938e+01 2.699999809265136719e-01
2.316084098815917969e+01 2.699999809265136719e-01
2.332867240905761719e+01 2.549999952316284180e-01
2.349650382995605469e+01 2.599999904632568359e-01
2.366433525085449219e+01 2.500000000000000000e-01
2.383216857910156250e+01 2.699999809265136719e-01
2.400000000000000000e+01 2.750000059604644775e-01


==> DataFigures/online_tracking_200_better.txt <==
0.000000000000000000e+00 2.599999904632568359e-01
1.678321808576583862e-01 2.249999940395355225e-01
3.356643617153167725e-01 2.149999886751174927e-01
5.034965276718139648e-01 2.099999934434890747e-01
6.713287234306335449e-01 1.949999928474426270e-01
8.391609191894531250e-01 1.949999928474426270e-01
1.006993055343627930e+00 1.799999922513961792e-01
1.174825191497802734e+00 1.799999922513961792e-01
1.342657446861267090e+00 1.649999916553497314e-01
1.510489702224731445e+00 1.599999964237213135e-01
1.678321838378906250e+00 1.349999904632568359e-01
1.846153974533081055e+00 1.499999910593032837e-01
2.013986110687255859e+00 1.400000005960464478e-01
2.181818485260009766e+00 1.349999904632568359e-01
2.349650382995605469e+00 1.400000005960464478e-01
2.517482757568359375e+00 1.349999904632568359e-01
2.685314893722534180e+00 1.400000005960464478e-01
2.853147029876708984e+00 1.349999904632568359e-01
3.020979404449462891e+00 1.400000005960464478e-01
3.188811302185058594e+00 1.550000011920928955e-01
3.356643676757812500e+00 1.649999916553497314e-01
3.524475812911987305e+00 1.749999970197677612e-01
3.692307949066162109e+00 1.799999922513961792e-01
3.860140323638916016e+00 1.649999916553497314e-01
4.027972221374511719e+00 1.749999970197677612e-01
4.195804595947265625e+00 1.949999928474426270e-01
4.363636970520019531e+00 2.249999940395355225e-01
4.531468868255615234e+00 2.249999940395355225e-01
4.699300765991210938e+00 2.199999988079071045e-01
4.867133140563964844e+00 2.449999898672103882e-01
5.034965515136718750e+00 2.449999898672103882e-01
5.202797889709472656e+00 2.399999946355819702e-01
5.370629787445068359e+00 2.699999809265136719e-01
5.538461685180664062e+00 2.999999821186065674e-01
5.706294059753417969e+00 3.199999928474426270e-01
5.874126434326171875e+00 3.100000023841857910e-01
6.041958808898925781e+00 3.499999940395355225e-01
6.209790706634521484e+00 3.400000035762786865e-01
6.377622604370117188e+00 3.949999809265136719e-01
6.545454978942871094e+00 3.750000000000000000e-01
6.713287353515625000e+00 3.849999904632568359e-01
6.881119728088378906e+00 3.899999856948852539e-01
7.048951625823974609e+00 4.149999916553497314e-01
7.216783523559570312e+00 4.350000023841857910e-01
7.384615898132324219e+00 4.199999868869781494e-01
7.552447795867919922e+00 4.149999916553497314e-01
7.720280647277832031e+00 4.350000023841857910e-01
7.888112545013427734e+00 4.449999928474426270e-01
8.055944442749023438e+00 4.299999773502349854e-01
8.223776817321777344e+00 4.499999880790710449e-01
8.391609191894531250e+00 4.399999976158142090e-01
8.559441566467285156e+00 4.449999928474426270e-01
8.727273941040039062e+00 4.299999773502349854e-01
8.895105361938476562e+00 4.399999976158142090e-01
9.062937736511230469e+00 4.350000023841857910e-01
9.230770111083984375e+00 4.299999773502349854e-01
9.398601531982421875e+00 4.350000023841857910e-01
9.566434860229492188e+00 4.099999964237213135e-01
9.734266281127929688e+00 4.149999916553497314e-01
9.902098655700683594e+00 3.999999761581420898e-01
1.006993103027343750e+01 3.949999809265136719e-01
1.023776245117187500e+01 3.899999856948852539e-01
1.040559577941894531e+01 3.799999952316284180e-01
1.057342720031738281e+01 3.449999988079071045e-01
1.074125957489013672e+01 3.400000035762786865e-01
1.090909194946289062e+01 3.499999940395355225e-01
1.107692337036132812e+01 3.100000023841857910e-01
1.124475669860839844e+01 3.149999976158142090e-01
1.141258811950683594e+01 2.999999821186065674e-01
1.158042049407958984e+01 2.849999964237213135e-01
1.174825286865234375e+01 2.899999916553497314e-01
1.191608428955078125e+01 2.599999904632568359e-01
1.208391571044921875e+01 2.500000000000000000e-01
1.225174713134765625e+01 2.249999940395355225e-01
1.241958045959472656e+01 2.500000000000000000e-01
1.258741283416748047e+01 2.349999994039535522e-01
1.275524425506591797e+01 2.449999898672103882e-01
1.292307662963867188e+01 2.249999940395355225e-01
1.309090805053710938e+01 2.149999886751174927e-01
1.325874137878417969e+01 2.099999934434890747e-01
1.342657375335693359e+01 1.949999928474426270e-01
1.359440517425537109e+01 2.049999982118606567e-01
1.376223754882812500e+01 1.999999880790710449e-01
1.393006896972656250e+01 1.749999970197677612e-01
1.409790229797363281e+01 1.850000023841857910e-01
1.426573467254638672e+01 1.799999922513961792e-01
1.443356609344482422e+01 1.550000011920928955e-01
1.460139846801757812e+01 1.949999928474426270e-01
1.476922988891601562e+01 1.449999958276748657e-01
1.493706321716308594e+01 1.749999970197677612e-01
1.510489559173583984e+01 1.499999910593032837e-01
1.527272701263427734e+01 1.349999904632568359e-01
1.544055938720703125e+01 1.400000005960464478e-01
1.560839080810546875e+01 1.449999958276748657e-01
1.577622413635253906e+01 1.250000000000000000e-01
1.594405651092529297e+01 1.199999973177909851e-01
1.611188888549804688e+01 1.400000005960464478e-01
1.627972030639648438e+01 1.299999952316284180e-01
1.644755172729492188e+01 1.299999952316284180e-01
1.661538505554199219e+01 1.299999952316284180e-01
1.678321647644042969e+01 1.349999904632568359e-01
1.695104980468750000e+01 1.199999973177909851e-01
1.711888122558593750e+01 1.299999952316284180e-01
1.728671264648437500e+01 1.349999904632568359e-01
1.745454597473144531e+01 1.449999958276748657e-01
1.762237739562988281e+01 1.499999910593032837e-01
1.779021072387695312e+01 1.499999910593032837e-01
1.795804214477539062e+01 1.449999958276748657e-01
1.812587356567382812e+01 1.550000011920928955e-01
1.829370689392089844e+01 1.550000011920928955e-01
1.846153831481933594e+01 1.499999910593032837e-01
1.862937164306640625e+01 1.550000011920928955e-01
1.879720306396484375e+01 1.649999916553497314e-01
1.896503448486328125e+01 1.749999970197677612e-01
1.913286781311035156e+01 1.649999916553497314e-01
1.930069923400878906e+01 1.850000023841857910e-01
1.946853256225585938e+01 1.899999976158142090e-01
1.963636398315429688e+01 2.099999934434890747e-01
1.980419540405273438e+01 2.049999982118606567e-01
1.997202873229980469e+01 2.049999982118606567e-01
2.013986015319824219e+01 2.149999886751174927e-01
2.030769348144531250e+01 2.249999940395355225e-01
2.047552490234375000e+01 2.249999940395355225e-01
2.064335632324218750e+01 2.249999940395355225e-01
2.081118965148925781e+01 2.449999898672103882e-01
2.097902107238769531e+01 2.500000000000000000e-01
2.114685440063476562e+01 2.549999952316284180e-01
2.131468582153320312e+01 2.549999952316284180e-01
2.148251914978027344e+01 2.699999809265136719e-01
2.165035057067871094e+01 2.649999856948852539e-01
2.181818199157714844e+01 2.500000000000000000e-01
2.198601341247558594e+01 2.899999916553497314e-01
2.215384674072265625e+01 2.699999809265136719e-01
2.232167816162109375e+01 2.549999952316284180e-01
2.248950958251953125e+01 2.699999809265136719e-01
2.265734481811523438e+01 2.599999904632568359e-01
2.282517623901367188e+01 2.599999904632568359e-01
2.299300765991210938e+01 2.849999964237213135e-01
2.316084098815917969e+01 2.699999809265136719e-01
2.332867240905761719e+01 2.599999904632568359e-01
2.349650382995605469e+01 2.449999898672103882e-01
2.366433525085449219e+01 2.649999856948852539e-01
2.383216857910156250e+01 2.599999904632568359e-01
2.400000000000000000e+01 2.500000000000000000e-01


==> DataFigures/single_constraint.txt <==
0.000000000000000000e+00 2.565076300442746815e-01
1.678321678321678390e-01 2.504982882352688733e-01
3.356643356643356779e-01 2.458036433831630174e-01
5.034965034965035446e-01 2.372283457385435113e-01
6.713286713286713558e-01 2.305515885274241894e-01
8.391608391608391671e-01 2.233844520230547914e-01
1.006993006993007089e+00 2.143320787676978867e-01
1.174825174825175012e+00 2.050884683466179248e-01
1.342657342657342712e+00 1.927825441845480159e-01
1.510489510489510634e+00 1.809772822711896434e-01
1.678321678321678334e+00 1.698700783852163942e-01
1.846153846153846478e+00 1.542845709561397327e-01
2.013986013986014179e+00 1.583734272442886837e-01
2.181818181818182101e+00 1.597775999469132624e-01
2.349650349650350023e+00 1.623378253528336146e-01
2.517482517482517945e+00 1.649846962350380031e-01
2.685314685314685423e+00 1.678997307001025008e-01
2.853146853146853346e+00 1.698092411682526892e-01
3.020979020979021268e+00 1.725843430374043863e-01
3.188811188811188746e+00 1.774638030385941312e-01
3.356643356643356668e+00 1.817836450685845484e-01
3.524475524475525035e+00 1.885041217403542468e-01
3.692307692307692957e+00 1.945139180721819905e-01
3.860139860139860435e+00 2.003892612552611863e-01
4.027972027972028357e+00 2.078765343019525202e-01
4.195804195804195835e+00 2.177387576859159957e-01
4.363636363636364202e+00 2.267863760626197545e-01
4.531468531468531680e+00 2.381320648809237550e-01
4.699300699300700046e+00 2.490760050726606445e-01
4.867132867132867524e+00 2.590161948933347169e-01
5.034965034965035890e+00 2.696517165586598819e-01
5.202797202797203369e+00 2.845047581166233464e-01
5.370629370629370847e+00 2.925772830643684763e-01
5.538461538461539213e+00 2.985527214627766712e-01
5.706293706293706691e+00 2.998261673428265772e-01
5.874125874125874169e+00 2.985746335906950266e-01
6.041958041958042536e+00 2.975208187924290870e-01
6.209790209790210014e+00 2.960604851744984001e-01
6.377622377622377492e+00 2.995678640318649721e-01
6.545454545454545858e+00 2.983682652519620282e-01
6.713286713286713336e+00 3.006012003003754041e-01
6.881118881118882591e+00 2.981968052554174742e-01
7.048951048951050069e+00 2.943854496999876447e-01
7.216783216783217547e+00 2.940317683273385718e-01
7.384615384615385913e+00 2.960602093458038486e-01
7.552447552447553392e+00 2.946949956214722222e-01
7.720279720279720870e+00 2.935757418444037703e-01
7.888111888111889236e+00 2.938663835247449785e-01
8.055944055944056714e+00 2.933966484094484573e-01
8.223776223776225081e+00 2.942749147182666669e-01
8.391608391608391671e+00 2.974503407379429643e-01
8.559440559440560037e+00 2.963099487448103142e-01
8.727272727272728403e+00 2.942137450044905456e-01
8.895104895104894993e+00 2.963468506078940634e-01
9.062937062937063359e+00 2.984483501220789314e-01
9.230769230769231726e+00 2.982939743740219418e-01
9.398601398601400092e+00 2.998152451388752526e-01
9.566433566433568458e+00 3.002941816692035193e-01
9.734265734265735048e+00 3.009623003018466192e-01
9.902097902097903415e+00 3.002052069623588615e-01
1.006993006993007178e+01 3.007447770264439768e-01
1.023776223776223837e+01 3.017712749466093802e-01
1.040559440559440674e+01 3.017944930431648576e-01
1.057342657342657510e+01 3.013280892553411583e-01
1.074125874125874169e+01 3.017476128257772783e-01
1.090909090909091184e+01 3.019546196199939248e-01
1.107692307692307843e+01 3.022596701666503405e-01
1.124475524475524679e+01 3.017185028599536634e-01
1.141258741258741338e+01 3.009493463846758532e-01
1.158041958041958175e+01 3.020957399748293581e-01
1.174825174825174834e+01 3.031973052358924448e-01
1.191608391608391848e+01 3.028410771530802292e-01
1.208391608391608152e+01 3.024814827343599299e-01
1.225174825174825166e+01 3.027423882720298720e-01
1.241958041958041825e+01 3.012428563726132213e-01
1.258741258741258662e+01 3.035694576666028155e-01
1.275524475524475321e+01 3.033185418593832838e-01
1.292307692307692157e+01 3.019185507651205302e-01
1.309090909090908816e+01 3.002689671659450887e-01
1.325874125874125831e+01 3.013408141733291412e-01
1.342657342657342667e+01 3.022523239437552300e-01
1.359440559440559326e+01 3.010119931087185119e-01
1.376223776223776163e+01 3.016824945530263702e-01
1.393006993006992822e+01 3.024856481220070115e-01
1.409790209790209836e+01 3.044863319626960885e-01
1.426573426573426495e+01 3.029574177035561089e-01
1.443356643356643332e+01 2.979281699571147968e-01
1.460139860139859991e+01 2.904814219705993961e-01
1.476923076923076827e+01 2.812916404489231303e-01
1.493706293706293486e+01 2.715334760375587853e-01
1.510489510489510501e+01 2.620077604703116569e-01
1.527272727272727160e+01 2.506337583623263754e-01
1.544055944055943996e+01 2.383116979838868499e-01
1.560839160839160655e+01 2.266562881964559184e-01
1.577622377622377492e+01 2.140631026498041600e-01
1.594405594405594151e+01 2.024742474147042670e-01
1.611188811188810988e+01 1.889286749390533815e-01
1.627972027972028002e+01 1.785224162779588952e-01
1.644755244755244661e+01 1.706097117201830771e-01
1.661538461538461675e+01 1.642443745872211314e-01
1.678321678321678334e+01 1.584373996438800947e-01
1.695104895104894993e+01 1.539512560580240108e-01
1.711888111888111652e+01 1.488114575929396499e-01
1.728671328671328666e+01 1.445908437001339475e-01
1.745454545454545325e+01 1.409223715822969236e-01
1.762237762237762340e+01 1.384291965160169002e-01
1.779020979020978999e+01 1.362579433029361964e-01
1.795804195804195658e+01 1.353445821718216313e-01
1.812587412587412317e+01 1.349981243395331487e-01
1.829370629370629331e+01 1.351593674632829145e-01
1.846153846153845990e+01 1.374433489748557724e-01
1.862937062937063004e+01 1.393501521771001173e-01
1.879720279720279663e+01 1.398909544134329108e-01
1.896503496503496322e+01 1.433059286295488011e-01
1.913286713286713336e+01 1.472128826620900388e-01
1.930069930069929995e+01 1.509613409881907509e-01
1.946853146853147010e+01 1.574307843582456179e-01
1.963636363636363669e+01 1.629317275497653983e-01
1.980419580419580328e+01 1.678378725240346203e-01
1.997202797202796987e+01 1.762749342143586917e-01
2.013986013986014001e+01 1.854558850190538011e-01
2.030769230769230660e+01 1.937530841242643409e-01
2.047552447552447674e+01 2.021206295178819834e-01
2.064335664335664333e+01 2.083128553228738855e-01
2.081118881118880992e+01 2.138664108358127591e-01
2.097902097902097651e+01 2.190399441975560968e-01
2.114685314685314665e+01 2.251427327095500974e-01
2.131468531468531680e+01 2.314117430174866263e-01
2.148251748251748339e+01 2.357142111023398656e-01
2.165034965034964998e+01 2.371288605854334208e-01
2.181818181818181657e+01 2.366399495963608934e-01
2.198601398601398671e+01 2.358297787660683376e-01
2.215384615384615685e+01 2.364456490319419291e-01
2.232167832167831989e+01 2.356831159936456366e-01
2.248951048951049003e+01 2.341381027432210549e-01
2.265734265734265662e+01 2.311235524915312145e-01
2.282517482517482676e+01 2.308431400525520760e-01
2.299300699300698980e+01 2.277590044771694577e-01
2.316083916083915994e+01 2.254971941381913592e-01
2.332867132867133009e+01 2.257470536225906765e-01
2.349650349650349668e+01 2.228766575821023443e-01
2.366433566433566327e+01 2.191721037570342201e-01
2.383216783216782986e+01 2.142002606686486677e-01
2.400000000000000000e+01 2.090807938442674763e-01


==> DataFigures/single_constraint_short.txt <==
1.208391571044921875e+01 0.60000014901161194e-01
1.225174713134765625e+01 0.6000014901161194e-01
1.241958045959472656e+01 0.60000014901161194e-01
1.258741283416748047e+01 0.60000014901161194e-01
1.275524425506591797e+01 0.60000014901161194e-01
1.292307662963867188e+01 0.60000014901161194e-01
1.309090805053710938e+01 0.60000014901161194e-01
1.325874137878417969e+01 0.60000014901161194e-01
1.342657375335693359e+01 0.60000014901161194e-01
1.359440517425537109e+01 0.60000014901161194e-01
1.376223754882812500e+01 0.60000014901161194e-01
1.393006896972656250e+01 0.60000014901161194e-01


==> DataFiguresOld/AggCons0.01.txt <==
0.000000000000000000e+00 3.794299999999999895e-01
1.678321678321678390e-01 3.860899999999999888e-01
3.356643356643356779e-01 3.800299999999999789e-01
5.034965034965035446e-01 3.704600000000000115e-01
6.713286713286713558e-01 3.594300000000000272e-01
8.391608391608391671e-01 3.477199999999999736e-01
1.006993006993007089e+00 3.356700000000000239e-01
1.174825174825174789e+00 3.245199999999999751e-01
1.342657342657342712e+00 3.124600000000000155e-01
1.510489510489510634e+00 2.977000000000000202e-01
1.678321678321678334e+00 2.840199999999999947e-01
1.846153846153846256e+00 2.711299999999999821e-01
2.013986013986014179e+00 2.570700000000000207e-01
2.181818181818182101e+00 2.421899999999999886e-01
2.349650349650349579e+00 2.266400000000000081e-01
2.517482517482517501e+00 2.106500000000000039e-01
2.685314685314685423e+00 1.955999999999999961e-01
2.853146853146853346e+00 1.794800000000000006e-01
3.020979020979021268e+00 1.515100000000000058e-01
3.188811188811188746e+00 1.418899999999999884e-01
3.356643356643356668e+00 1.377700000000000036e-01
3.524475524475524590e+00 1.348600000000000076e-01
3.692307692307692513e+00 1.326100000000000056e-01
3.860139860139860435e+00 1.308699999999999863e-01
4.027972027972028357e+00 1.306299999999999961e-01
4.195804195804195835e+00 1.300900000000000112e-01
4.363636363636364202e+00 1.306100000000000039e-01
4.531468531468531680e+00 1.305199999999999971e-01
4.699300699300699158e+00 1.300600000000000089e-01
4.867132867132867524e+00 1.304800000000000126e-01
5.034965034965035002e+00 1.301200000000000134e-01
5.202797202797203369e+00 1.301799999999999902e-01
5.370629370629370847e+00 1.308799999999999963e-01
5.538461538461538325e+00 1.314200000000000090e-01
5.706293706293706691e+00 1.328900000000000081e-01
5.874125874125874169e+00 1.336499999999999910e-01
6.041958041958042536e+00 1.350399999999999934e-01
6.209790209790210014e+00 1.365099999999999925e-01
6.377622377622377492e+00 1.384400000000000075e-01
6.545454545454545858e+00 1.411699999999999899e-01
6.713286713286713336e+00 1.435899999999999954e-01
6.881118881118881703e+00 1.447400000000000075e-01
7.048951048951049181e+00 1.468500000000000083e-01
7.216783216783216659e+00 1.486599999999999866e-01
7.384615384615385025e+00 1.509300000000000086e-01
7.552447552447552503e+00 1.531500000000000083e-01
7.720279720279720870e+00 1.562099999999999878e-01
7.888111888111888348e+00 1.601200000000000123e-01
8.055944055944056714e+00 1.632500000000000062e-01
8.223776223776223304e+00 1.675399999999999945e-01
8.391608391608391671e+00 1.726300000000000057e-01
8.559440559440560037e+00 1.780599999999999961e-01
8.727272727272728403e+00 1.822900000000000076e-01
8.895104895104894993e+00 1.865300000000000014e-01
9.062937062937063359e+00 1.908400000000000096e-01
9.230769230769231726e+00 1.942300000000000137e-01
9.398601398601398316e+00 1.977599999999999913e-01
9.566433566433566682e+00 2.011300000000000032e-01
9.734265734265735048e+00 2.038699999999999957e-01
9.902097902097901638e+00 2.093500000000000083e-01
1.006993006993007000e+01 2.146200000000000052e-01
1.023776223776223837e+01 2.198199999999999876e-01
1.040559440559440674e+01 2.267899999999999916e-01
1.057342657342657333e+01 2.415299999999999947e-01
1.074125874125874169e+01 2.539699999999999736e-01
1.090909090909091006e+01 2.641100000000000114e-01
1.107692307692307665e+01 2.756799999999999806e-01
1.124475524475524502e+01 2.905499999999999750e-01
1.141258741258741338e+01 3.060800000000000187e-01
1.158041958041958175e+01 3.247200000000000086e-01
1.174825174825174834e+01 3.444999999999999729e-01
1.191608391608391671e+01 3.673000000000000154e-01
1.208391608391608507e+01 3.919900000000000051e-01
1.225174825174825166e+01 4.198600000000000110e-01
1.241958041958042003e+01 4.546100000000000141e-01
1.258741258741258839e+01 4.803499999999999992e-01
1.275524475524475498e+01 4.950200000000000156e-01
1.292307692307692335e+01 5.059299999999999908e-01
1.309090909090909172e+01 5.107699999999999463e-01
1.325874125874126008e+01 5.121599999999999486e-01
1.342657342657342667e+01 5.133900000000000130e-01
1.359440559440559504e+01 5.143199999999999994e-01
1.376223776223776341e+01 5.141099999999999559e-01
1.393006993006993000e+01 5.080900000000000416e-01
1.409790209790209836e+01 5.030000000000000027e-01
1.426573426573426673e+01 4.984199999999999742e-01
1.443356643356643332e+01 4.906699999999999950e-01
1.460139860139860168e+01 4.817600000000000215e-01
1.476923076923077005e+01 4.716500000000000137e-01
1.493706293706293842e+01 4.606299999999999839e-01
1.510489510489510501e+01 4.474199999999999844e-01
1.527272727272727337e+01 4.306099999999999928e-01
1.544055944055944174e+01 4.134599999999999942e-01
1.560839160839160833e+01 3.878499999999999726e-01
1.577622377622377670e+01 3.575499999999999790e-01
1.594405594405594506e+01 3.267599999999999949e-01
1.611188811188811343e+01 3.017400000000000082e-01
1.627972027972028002e+01 2.903100000000000125e-01
1.644755244755244661e+01 2.813800000000000190e-01
1.661538461538461675e+01 2.762600000000000056e-01
1.678321678321678334e+01 2.753499999999999837e-01
1.695104895104895348e+01 2.722200000000000175e-01
1.711888111888112007e+01 2.694699999999999873e-01
1.728671328671328666e+01 2.638800000000000034e-01
1.745454545454545681e+01 2.546999999999999820e-01
1.762237762237762340e+01 2.475799999999999945e-01
1.779020979020978999e+01 2.445599999999999996e-01
1.795804195804196013e+01 2.421500000000000041e-01
1.812587412587412672e+01 2.397400000000000087e-01
1.829370629370629331e+01 2.386199999999999988e-01
1.846153846153846345e+01 2.389300000000000035e-01
1.862937062937063004e+01 2.377499999999999891e-01
1.879720279720279663e+01 2.369999999999999885e-01
1.896503496503496677e+01 2.369300000000000017e-01
1.913286713286713336e+01 2.385599999999999943e-01
1.930069930069929995e+01 2.392700000000000105e-01
1.946853146853147010e+01 2.389900000000000080e-01
1.963636363636363669e+01 2.348500000000000032e-01
1.980419580419580328e+01 2.319299999999999973e-01
1.997202797202797342e+01 2.302200000000000080e-01
2.013986013986014001e+01 2.286799999999999944e-01
2.030769230769231015e+01 2.292500000000000093e-01
2.047552447552447674e+01 2.295899999999999885e-01
2.064335664335664333e+01 2.354600000000000026e-01
2.081118881118881347e+01 2.488700000000000079e-01
2.097902097902098006e+01 2.572499999999999787e-01
2.114685314685314665e+01 2.642999999999999794e-01
2.131468531468531680e+01 2.728900000000000214e-01
2.148251748251748339e+01 2.805099999999999816e-01
2.165034965034964998e+01 2.847399999999999931e-01
2.181818181818182012e+01 2.925200000000000022e-01
2.198601398601398671e+01 3.023199999999999776e-01
2.215384615384615330e+01 3.091800000000000104e-01
2.232167832167832344e+01 3.169299999999999895e-01
2.248951048951049003e+01 3.243800000000000017e-01
2.265734265734265662e+01 3.351199999999999735e-01
2.282517482517482676e+01 3.520900000000000141e-01
2.299300699300699335e+01 3.679000000000000048e-01
2.316083916083916350e+01 3.791800000000000170e-01
2.332867132867133009e+01 3.905699999999999728e-01
2.349650349650349668e+01 4.013999999999999790e-01
2.366433566433566682e+01 4.062000000000000055e-01
2.383216783216783341e+01 4.056600000000000206e-01
2.400000000000000000e+01 4.008099999999999996e-01


==> DataFiguresOld/AggCons0.1.txt <==
0.000000000000000000e+00 3.785299999999999776e-01
1.678321678321678390e-01 3.860199999999999743e-01
3.356643356643356779e-01 3.797300000000000120e-01
5.034965034965035446e-01 3.709799999999999764e-01
6.713286713286713558e-01 3.608100000000000196e-01
8.391608391608391671e-01 3.502700000000000258e-01
1.006993006993007089e+00 3.384599999999999831e-01
1.174825174825174789e+00 3.264099999999999779e-01
1.342657342657342712e+00 3.143000000000000238e-01
1.510489510489510634e+00 3.017000000000000237e-01
1.678321678321678334e+00 2.904499999999999860e-01
1.846153846153846256e+00 2.789400000000000213e-01
2.013986013986014179e+00 2.665100000000000247e-01
2.181818181818182101e+00 2.538599999999999746e-01
2.349650349650349579e+00 2.407299999999999995e-01
2.517482517482517501e+00 2.273199999999999943e-01
2.685314685314685423e+00 2.139699999999999935e-01
2.853146853146853346e+00 2.001999999999999891e-01
3.020979020979021268e+00 1.717299999999999938e-01
3.188811188811188746e+00 1.631599999999999995e-01
3.356643356643356668e+00 1.595100000000000129e-01
3.524475524475524590e+00 1.577900000000000136e-01
3.692307692307692513e+00 1.557499999999999996e-01
3.860139860139860435e+00 1.540300000000000002e-01
4.027972027972028357e+00 1.535100000000000076e-01
4.195804195804195835e+00 1.527499999999999969e-01
4.363636363636364202e+00 1.519699999999999940e-01
4.531468531468531680e+00 1.509800000000000031e-01
4.699300699300699158e+00 1.501699999999999979e-01
4.867132867132867524e+00 1.494999999999999940e-01
5.034965034965035002e+00 1.484999999999999931e-01
5.202797202797203369e+00 1.485400000000000054e-01
5.370629370629370847e+00 1.482999999999999874e-01
5.538461538461538325e+00 1.479199999999999959e-01
5.706293706293706691e+00 1.479999999999999927e-01
5.874125874125874169e+00 1.487400000000000111e-01
6.041958041958042536e+00 1.487799999999999956e-01
6.209790209790210014e+00 1.488700000000000023e-01
6.377622377622377492e+00 1.495700000000000085e-01
6.545454545454545858e+00 1.512400000000000133e-01
6.713286713286713336e+00 1.529099999999999904e-01
6.881118881118881703e+00 1.533599999999999963e-01
7.048951048951049181e+00 1.544000000000000095e-01
7.216783216783216659e+00 1.557600000000000096e-01
7.384615384615385025e+00 1.563100000000000045e-01
7.552447552447552503e+00 1.573700000000000099e-01
7.720279720279720870e+00 1.583299999999999985e-01
7.888111888111888348e+00 1.598999999999999866e-01
8.055944055944056714e+00 1.617800000000000071e-01
8.223776223776223304e+00 1.640099999999999891e-01
8.391608391608391671e+00 1.671199999999999908e-01
8.559440559440560037e+00 1.708000000000000074e-01
8.727272727272728403e+00 1.738099999999999923e-01
8.895104895104894993e+00 1.748000000000000109e-01
9.062937062937063359e+00 1.764199999999999935e-01
9.230769230769231726e+00 1.781300000000000106e-01
9.398601398601398316e+00 1.797499999999999931e-01
9.566433566433566682e+00 1.810199999999999865e-01
9.734265734265735048e+00 1.827999999999999903e-01
9.902097902097901638e+00 1.852999999999999925e-01
1.006993006993007000e+01 1.878400000000000070e-01
1.023776223776223837e+01 1.898199999999999887e-01
1.040559440559440674e+01 1.937000000000000111e-01
1.057342657342657333e+01 2.042299999999999949e-01
1.074125874125874169e+01 2.120400000000000063e-01
1.090909090909091006e+01 2.187199999999999978e-01
1.107692307692307665e+01 2.280999999999999972e-01
1.124475524475524502e+01 2.396099999999999897e-01
1.141258741258741338e+01 2.530700000000000172e-01
1.158041958041958175e+01 2.681799999999999740e-01
1.174825174825174834e+01 2.860800000000000010e-01
1.191608391608391671e+01 3.046200000000000019e-01
1.208391608391608507e+01 3.258199999999999985e-01
1.225174825174825166e+01 3.499200000000000088e-01
1.241958041958042003e+01 3.817400000000000237e-01
1.258741258741258839e+01 4.055000000000000271e-01
1.275524475524475498e+01 4.189100000000000046e-01
1.292307692307692335e+01 4.312500000000000222e-01
1.309090909090909172e+01 4.374199999999999755e-01
1.325874125874126008e+01 4.423599999999999755e-01
1.342657342657342667e+01 4.490399999999999947e-01
1.359440559440559504e+01 4.548200000000000021e-01
1.376223776223776341e+01 4.590799999999999881e-01
1.393006993006993000e+01 4.602600000000000025e-01
1.409790209790209836e+01 4.624599999999999822e-01
1.426573426573426673e+01 4.657600000000000073e-01
1.443356643356643332e+01 4.656799999999999828e-01
1.460139860139860168e+01 4.655000000000000249e-01
1.476923076923077005e+01 4.630799999999999916e-01
1.493706293706293842e+01 4.592100000000000071e-01
1.510489510489510501e+01 4.555100000000000260e-01
1.527272727272727337e+01 4.505500000000000060e-01
1.544055944055944174e+01 4.430999999999999939e-01
1.560839160839160833e+01 4.298100000000000254e-01
1.577622377622377670e+01 4.116000000000000214e-01
1.594405594405594506e+01 3.933599999999999874e-01
1.611188811188811343e+01 3.778099999999999792e-01
1.627972027972028002e+01 3.703199999999999825e-01
1.644755244755244661e+01 3.650300000000000211e-01
1.661538461538461675e+01 3.617500000000000160e-01
1.678321678321678334e+01 3.616900000000000115e-01
1.695104895104895348e+01 3.570800000000000085e-01
1.711888111888112007e+01 3.538799999999999724e-01
1.728671328671328666e+01 3.479999999999999760e-01
1.745454545454545681e+01 3.388800000000000145e-01
1.762237762237762340e+01 3.303099999999999925e-01
1.779020979020978999e+01 3.238900000000000112e-01
1.795804195804196013e+01 3.191399999999999793e-01
1.812587412587412672e+01 3.131999999999999784e-01
1.829370629370629331e+01 3.098500000000000143e-01
1.846153846153846345e+01 3.066099999999999937e-01
1.862937062937063004e+01 3.014999999999999902e-01
1.879720279720279663e+01 2.958299999999999819e-01
1.896503496503496677e+01 2.916000000000000258e-01
1.913286713286713336e+01 2.887000000000000122e-01
1.930069930069929995e+01 2.851600000000000246e-01
1.946853146853147010e+01 2.803899999999999726e-01
1.963636363636363669e+01 2.752499999999999947e-01
1.980419580419580328e+01 2.682899999999999729e-01
1.997202797202797342e+01 2.631999999999999895e-01
2.013986013986014001e+01 2.581700000000000106e-01
2.030769230769231015e+01 2.548799999999999955e-01
2.047552447552447674e+01 2.518900000000000028e-01
2.064335664335664333e+01 2.527499999999999747e-01
2.081118881118881347e+01 2.585500000000000020e-01
2.097902097902098006e+01 2.620399999999999952e-01
2.114685314685314665e+01 2.646800000000000264e-01
2.131468531468531680e+01 2.661399999999999877e-01
2.148251748251748339e+01 2.680000000000000160e-01
2.165034965034964998e+01 2.687999999999999834e-01
2.181818181818182012e+01 2.712100000000000066e-01
2.198601398601398671e+01 2.747700000000000142e-01
2.215384615384615330e+01 2.760000000000000231e-01
2.232167832167832344e+01 2.779400000000000204e-01
2.248951048951049003e+01 2.792899999999999827e-01
2.265734265734265662e+01 2.842799999999999772e-01
2.282517482517482676e+01 2.931799999999999962e-01
2.299300699300699335e+01 3.007900000000000018e-01
2.316083916083916350e+01 3.045499999999999874e-01
2.332867132867133009e+01 3.089500000000000024e-01
2.349650349650349668e+01 3.145800000000000263e-01
2.366433566433566682e+01 3.154699999999999727e-01
2.383216783216783341e+01 3.135700000000000154e-01
2.400000000000000000e+01 3.094399999999999928e-01


==> DataFiguresOld/AggCons1.0.txt <==
0.000000000000000000e+00 3.751399999999999735e-01
1.678321678321678390e-01 3.798799999999999955e-01
3.356643356643356779e-01 3.719899999999999873e-01
5.034965034965035446e-01 3.614999999999999880e-01
6.713286713286713558e-01 3.517899999999999916e-01
8.391608391608391671e-01 3.421899999999999942e-01
1.006993006993007089e+00 3.324900000000000078e-01
1.174825174825174789e+00 3.243900000000000117e-01
1.342657342657342712e+00 3.159600000000000186e-01
1.510489510489510634e+00 3.075100000000000056e-01
1.678321678321678334e+00 2.989999999999999880e-01
1.846153846153846256e+00 2.909999999999999809e-01
2.013986013986014179e+00 2.830599999999999783e-01
2.181818181818182101e+00 2.764599999999999835e-01
2.349650349650349579e+00 2.703800000000000092e-01
2.517482517482517501e+00 2.640500000000000069e-01
2.685314685314685423e+00 2.570399999999999907e-01
2.853146853146853346e+00 2.482999999999999929e-01
3.020979020979021268e+00 2.251299999999999968e-01
3.188811188811188746e+00 2.206700000000000050e-01
3.356643356643356668e+00 2.196200000000000097e-01
3.524475524475524590e+00 2.180300000000000016e-01
3.692307692307692513e+00 2.175600000000000034e-01
3.860139860139860435e+00 2.154600000000000126e-01
4.027972027972028357e+00 2.131200000000000039e-01
4.195804195804195835e+00 2.101200000000000012e-01
4.363636363636364202e+00 2.090799999999999881e-01
4.531468531468531680e+00 2.064699999999999869e-01
4.699300699300699158e+00 2.042599999999999971e-01
4.867132867132867524e+00 2.015000000000000124e-01
5.034965034965035002e+00 2.004599999999999993e-01
5.202797202797203369e+00 1.985599999999999865e-01
5.370629370629370847e+00 1.972800000000000109e-01
5.538461538461538325e+00 1.968000000000000027e-01
5.706293706293706691e+00 1.970600000000000129e-01
5.874125874125874169e+00 1.950800000000000034e-01
6.041958041958042536e+00 1.933600000000000041e-01
6.209790209790210014e+00 1.931100000000000039e-01
6.377622377622377492e+00 1.932800000000000074e-01
6.545454545454545858e+00 1.928600000000000037e-01
6.713286713286713336e+00 1.919800000000000118e-01
6.881118881118881703e+00 1.906700000000000061e-01
7.048951048951049181e+00 1.900300000000000045e-01
7.216783216783216659e+00 1.899599999999999900e-01
7.384615384615385025e+00 1.895300000000000040e-01
7.552447552447552503e+00 1.886599999999999944e-01
7.720279720279720870e+00 1.887999999999999956e-01
7.888111888111888348e+00 1.889800000000000091e-01
8.055944055944056714e+00 1.887500000000000011e-01
8.223776223776223304e+00 1.884599999999999886e-01
8.391608391608391671e+00 1.895699999999999885e-01
8.559440559440560037e+00 1.897600000000000120e-01
8.727272727272728403e+00 1.900300000000000045e-01
8.895104895104894993e+00 1.902800000000000047e-01
9.062937062937063359e+00 1.898100000000000065e-01
9.230769230769231726e+00 1.905499999999999972e-01
9.398601398601398316e+00 1.904299999999999882e-01
9.566433566433566682e+00 1.905499999999999972e-01
9.734265734265735048e+00 1.918499999999999928e-01
9.902097902097901638e+00 1.916400000000000048e-01
1.006993006993007000e+01 1.925000000000000044e-01
1.023776223776223837e+01 1.932999999999999996e-01
1.040559440559440674e+01 1.941799999999999915e-01
1.057342657342657333e+01 1.974799999999999889e-01
1.074125874125874169e+01 1.992700000000000027e-01
1.090909090909091006e+01 1.987599999999999922e-01
1.107692307692307665e+01 1.977700000000000014e-01
1.124475524475524502e+01 1.971600000000000019e-01
1.141258741258741338e+01 1.980099999999999916e-01
1.158041958041958175e+01 1.981199999999999906e-01
1.174825174825174834e+01 1.996699999999999864e-01
1.191608391608391671e+01 2.012599999999999945e-01
1.208391608391608507e+01 2.030899999999999928e-01
1.225174825174825166e+01 2.076399999999999912e-01
1.241958041958042003e+01 2.199899999999999911e-01
1.258741258741258839e+01 2.277000000000000135e-01
1.275524475524475498e+01 2.322700000000000042e-01
1.292307692307692335e+01 2.392100000000000060e-01
1.309090909090909172e+01 2.442100000000000104e-01
1.325874125874126008e+01 2.499699999999999978e-01
1.342657342657342667e+01 2.586200000000000165e-01
1.359440559440559504e+01 2.669300000000000006e-01
1.376223776223776341e+01 2.745099999999999763e-01
1.393006993006993000e+01 2.816299999999999915e-01
1.409790209790209836e+01 2.881799999999999917e-01
1.426573426573426673e+01 2.967299999999999938e-01
1.443356643356643332e+01 3.028600000000000181e-01
1.460139860139860168e+01 3.095100000000000073e-01
1.476923076923077005e+01 3.161700000000000066e-01
1.493706293706293842e+01 3.226399999999999824e-01
1.510489510489510501e+01 3.286499999999999977e-01
1.527272727272727337e+01 3.325099999999999723e-01
1.544055944055944174e+01 3.383099999999999996e-01
1.560839160839160833e+01 3.403700000000000059e-01
1.577622377622377670e+01 3.408200000000000118e-01
1.594405594405594506e+01 3.408999999999999808e-01
1.611188811188811343e+01 3.421100000000000252e-01
1.627972027972028002e+01 3.473499999999999921e-01
1.644755244755244661e+01 3.506699999999999817e-01
1.661538461538461675e+01 3.547100000000000253e-01
1.678321678321678334e+01 3.588600000000000123e-01
1.695104895104895348e+01 3.617500000000000160e-01
1.711888111888112007e+01 3.643600000000000172e-01
1.728671328671328666e+01 3.669399999999999884e-01
1.745454545454545681e+01 3.653899999999999926e-01
1.762237762237762340e+01 3.646300000000000097e-01
1.779020979020978999e+01 3.674100000000000144e-01
1.795804195804196013e+01 3.710800000000000209e-01
1.812587412587412672e+01 3.716599999999999904e-01
1.829370629370629331e+01 3.747400000000000175e-01
1.846153846153846345e+01 3.772499999999999742e-01
1.862937062937063004e+01 3.793699999999999850e-01
1.879720279720279663e+01 3.809600000000000208e-01
1.896503496503496677e+01 3.832699999999999996e-01
1.913286713286713336e+01 3.851200000000000179e-01
1.930069930069929995e+01 3.861100000000000088e-01
1.946853146853147010e+01 3.852099999999999969e-01
1.963636363636363669e+01 3.857200000000000073e-01
1.980419580419580328e+01 3.840799999999999770e-01
1.997202797202797342e+01 3.832800000000000096e-01
2.013986013986014001e+01 3.817300000000000137e-01
2.030769230769231015e+01 3.800799999999999734e-01
2.047552447552447674e+01 3.782900000000000151e-01
2.064335664335664333e+01 3.769100000000000228e-01
2.081118881118881347e+01 3.785399999999999876e-01
2.097902097902098006e+01 3.783900000000000041e-01
2.114685314685314665e+01 3.776700000000000057e-01
2.131468531468531680e+01 3.763400000000000079e-01
2.148251748251748339e+01 3.769100000000000228e-01
2.165034965034964998e+01 3.772800000000000042e-01
2.181818181818182012e+01 3.778900000000000037e-01
2.198601398601398671e+01 3.783199999999999896e-01
2.215384615384615330e+01 3.757699999999999929e-01
2.232167832167832344e+01 3.725100000000000078e-01
2.248951048951049003e+01 3.703199999999999825e-01
2.265734265734265662e+01 3.678199999999999803e-01
2.282517482517482676e+01 3.660599999999999965e-01
2.299300699300699335e+01 3.636199999999999988e-01
2.316083916083916350e+01 3.613700000000000245e-01
2.332867132867133009e+01 3.580099999999999949e-01
2.349650349650349668e+01 3.548399999999999888e-01
2.366433566433566682e+01 3.487899999999999889e-01
2.383216783216783341e+01 3.400799999999999934e-01
2.400000000000000000e+01 3.269099999999999784e-01


==> DataFiguresOld/AggCons10.0.txt <==
0.000000000000000000e+00 3.793799999999999950e-01
1.678321678321678390e-01 3.779000000000000137e-01
3.356643356643356779e-01 3.655599999999999961e-01
5.034965034965035446e-01 3.561099999999999821e-01
6.713286713286713558e-01 3.493499999999999939e-01
8.391608391608391671e-01 3.435900000000000065e-01
1.006993006993007089e+00 3.373200000000000087e-01
1.174825174825174789e+00 3.330500000000000127e-01
1.342657342657342712e+00 3.284000000000000252e-01
1.510489510489510634e+00 3.248500000000000276e-01
1.678321678321678334e+00 3.207999999999999741e-01
1.846153846153846256e+00 3.158400000000000096e-01
2.013986013986014179e+00 3.114000000000000101e-01
2.181818181818182101e+00 3.096300000000000163e-01
2.349650349650349579e+00 3.071900000000000186e-01
2.517482517482517501e+00 3.035300000000000220e-01
2.685314685314685423e+00 2.998899999999999899e-01
2.853146853146853346e+00 2.935599999999999876e-01
3.020979020979021268e+00 2.738700000000000023e-01
3.188811188811188746e+00 2.731700000000000239e-01
3.356643356643356668e+00 2.740900000000000003e-01
3.524475524475524590e+00 2.717600000000000016e-01
3.692307692307692513e+00 2.664300000000000002e-01
3.860139860139860435e+00 2.609199999999999853e-01
4.027972027972028357e+00 2.574500000000000122e-01
4.195804195804195835e+00 2.530800000000000272e-01
4.363636363636364202e+00 2.507099999999999884e-01
4.531468531468531680e+00 2.480100000000000082e-01
4.699300699300699158e+00 2.455499999999999905e-01
4.867132867132867524e+00 2.432199999999999918e-01
5.034965034965035002e+00 2.412300000000000000e-01
5.202797202797203369e+00 2.391699999999999937e-01
5.370629370629370847e+00 2.358399999999999941e-01
5.538461538461538325e+00 2.338800000000000046e-01
5.706293706293706691e+00 2.335899999999999921e-01
5.874125874125874169e+00 2.320800000000000085e-01
6.041958041958042536e+00 2.311199999999999921e-01
6.209790209790210014e+00 2.309299999999999964e-01
6.377622377622377492e+00 2.295200000000000018e-01
6.545454545454545858e+00 2.276199999999999890e-01
6.713286713286713336e+00 2.256700000000000095e-01
6.881118881118881703e+00 2.238199999999999912e-01
7.048951048951049181e+00 2.209800000000000098e-01
7.216783216783216659e+00 2.192300000000000082e-01
7.384615384615385025e+00 2.175600000000000034e-01
7.552447552447552503e+00 2.166500000000000092e-01
7.720279720279720870e+00 2.151399999999999979e-01
7.888111888111888348e+00 2.147300000000000042e-01
8.055944055944056714e+00 2.134399999999999908e-01
8.223776223776223304e+00 2.124500000000000000e-01
8.391608391608391671e+00 2.116899999999999893e-01
8.559440559440560037e+00 2.127100000000000102e-01
8.727272727272728403e+00 2.120700000000000085e-01
8.895104895104894993e+00 2.116599999999999870e-01
9.062937062937063359e+00 2.120599999999999985e-01
9.230769230769231726e+00 2.119600000000000095e-01
9.398601398601398316e+00 2.112300000000000011e-01
9.566433566433566682e+00 2.108299999999999896e-01
9.734265734265735048e+00 2.111599999999999866e-01
9.902097902097901638e+00 2.104699999999999904e-01
1.006993006993007000e+01 2.102400000000000102e-01
1.023776223776223837e+01 2.106200000000000017e-01
1.040559440559440674e+01 2.111099999999999921e-01
1.057342657342657333e+01 2.114199999999999968e-01
1.074125874125874169e+01 2.109900000000000109e-01
1.090909090909091006e+01 2.112100000000000088e-01
1.107692307692307665e+01 2.109900000000000109e-01
1.124475524475524502e+01 2.099999999999999922e-01
1.141258741258741338e+01 2.103599999999999914e-01
1.158041958041958175e+01 2.102199999999999902e-01
1.174825174825174834e+01 2.105899999999999994e-01
1.191608391608391671e+01 2.115599999999999981e-01
1.208391608391608507e+01 2.112300000000000011e-01
1.225174825174825166e+01 2.109499999999999986e-01
1.241958041958042003e+01 2.128299999999999914e-01
1.258741258741258839e+01 2.129500000000000004e-01
1.275524475524475498e+01 2.135900000000000021e-01
1.292307692307692335e+01 2.147799999999999987e-01
1.309090909090909172e+01 2.151299999999999879e-01
1.325874125874126008e+01 2.169099999999999917e-01
1.342657342657342667e+01 2.179000000000000103e-01
1.359440559440559504e+01 2.187900000000000122e-01
1.376223776223776341e+01 2.207399999999999918e-01
1.393006993006993000e+01 2.224800000000000111e-01
1.409790209790209836e+01 2.223700000000000121e-01
1.426573426573426673e+01 2.240000000000000047e-01
1.443356643356643332e+01 2.262500000000000067e-01
1.460139860139860168e+01 2.288800000000000001e-01
1.476923076923077005e+01 2.320599999999999885e-01
1.493706293706293842e+01 2.354600000000000026e-01
1.510489510489510501e+01 2.399600000000000066e-01
1.527272727272727337e+01 2.424800000000000011e-01
1.544055944055944174e+01 2.464000000000000079e-01
1.560839160839160833e+01 2.502800000000000025e-01
1.577622377622377670e+01 2.530100000000000127e-01
1.594405594405594506e+01 2.570600000000000107e-01
1.611188811188811343e+01 2.579000000000000181e-01
1.627972027972028002e+01 2.615299999999999847e-01
1.644755244755244661e+01 2.656100000000000128e-01
1.661538461538461675e+01 2.691399999999999904e-01
1.678321678321678334e+01 2.708900000000000197e-01
1.695104895104895348e+01 2.727499999999999925e-01
1.711888111888112007e+01 2.750500000000000167e-01
1.728671328671328666e+01 2.771100000000000230e-01
1.745454545454545681e+01 2.795400000000000107e-01
1.762237762237762340e+01 2.820900000000000074e-01
1.779020979020978999e+01 2.855199999999999960e-01
1.795804195804196013e+01 2.892600000000000171e-01
1.812587412587412672e+01 2.923499999999999988e-01
1.829370629370629331e+01 2.944800000000000195e-01
1.846153846153846345e+01 2.976099999999999857e-01
1.862937062937063004e+01 2.999299999999999744e-01
1.879720279720279663e+01 3.034600000000000075e-01
1.896503496503496677e+01 3.070800000000000196e-01
1.913286713286713336e+01 3.114500000000000046e-01
1.930069930069929995e+01 3.143699999999999828e-01
1.946853146853147010e+01 3.178400000000000114e-01
1.963636363636363669e+01 3.213099999999999845e-01
1.980419580419580328e+01 3.238099999999999867e-01
1.997202797202797342e+01 3.257900000000000240e-01
2.013986013986014001e+01 3.295100000000000251e-01
2.030769230769231015e+01 3.342300000000000271e-01
2.047552447552447674e+01 3.362800000000000233e-01
2.064335664335664333e+01 3.404200000000000004e-01
2.081118881118881347e+01 3.450400000000000134e-01
2.097902097902098006e+01 3.506299999999999972e-01
2.114685314685314665e+01 3.519900000000000251e-01
2.131468531468531680e+01 3.551900000000000057e-01
2.148251748251748339e+01 3.593999999999999972e-01
2.165034965034964998e+01 3.639999999999999902e-01
2.181818181818182012e+01 3.687699999999999867e-01
2.198601398601398671e+01 3.738500000000000156e-01
2.215384615384615330e+01 3.781700000000000061e-01
2.232167832167832344e+01 3.821300000000000252e-01
2.248951048951049003e+01 3.852200000000000069e-01
2.265734265734265662e+01 3.890399999999999969e-01
2.282517482517482676e+01 3.922900000000000276e-01
2.299300699300699335e+01 3.941799999999999748e-01
2.316083916083916350e+01 3.976199999999999735e-01
2.332867132867133009e+01 4.014599999999999835e-01
2.349650349650349668e+01 4.057299999999999796e-01
2.366433566433566682e+01 4.083700000000000108e-01
2.383216783216783341e+01 4.087200000000000277e-01
2.400000000000000000e+01 4.089900000000000202e-01


==> DataFiguresOld/AggCons100.0.txt <==
0.000000000000000000e+00 3.774899999999999922e-01
1.678321678321678390e-01 3.755399999999999849e-01
3.356643356643356779e-01 3.681599999999999873e-01
5.034965034965035446e-01 3.643299999999999872e-01
6.713286713286713558e-01 3.592600000000000238e-01
8.391608391608391671e-01 3.540400000000000214e-01
1.006993006993007089e+00 3.493899999999999784e-01
1.174825174825174789e+00 3.434300000000000130e-01
1.342657342657342712e+00 3.398499999999999854e-01
1.510489510489510634e+00 3.374199999999999977e-01
1.678321678321678334e+00 3.331299999999999817e-01
1.846153846153846256e+00 3.294500000000000206e-01
2.013986013986014179e+00 3.265199999999999769e-01
2.181818181818182101e+00 3.223099999999999854e-01
2.349650349650349579e+00 3.184899999999999953e-01
2.517482517482517501e+00 3.164699999999999736e-01
2.685314685314685423e+00 3.133199999999999874e-01
2.853146853146853346e+00 3.110899999999999777e-01
3.020979020979021268e+00 2.981800000000000006e-01
3.188811188811188746e+00 3.016499999999999737e-01
3.356643356643356668e+00 2.998799999999999799e-01
3.524475524475524590e+00 2.949600000000000000e-01
3.692307692307692513e+00 2.884900000000000242e-01
3.860139860139860435e+00 2.847799999999999776e-01
4.027972027972028357e+00 2.833100000000000063e-01
4.195804195804195835e+00 2.801199999999999801e-01
4.363636363636364202e+00 2.757800000000000251e-01
4.531468531468531680e+00 2.707399999999999807e-01
4.699300699300699158e+00 2.650199999999999778e-01
4.867132867132867524e+00 2.614799999999999902e-01
5.034965034965035002e+00 2.578799999999999981e-01
5.202797202797203369e+00 2.554500000000000104e-01
5.370629370629370847e+00 2.545499999999999985e-01
5.538461538461538325e+00 2.559500000000000108e-01
5.706293706293706691e+00 2.547300000000000120e-01
5.874125874125874169e+00 2.506499999999999839e-01
6.041958041958042536e+00 2.496099999999999985e-01
6.209790209790210014e+00 2.460900000000000032e-01
6.377622377622377492e+00 2.409499999999999975e-01
6.545454545454545858e+00 2.406800000000000050e-01
6.713286713286713336e+00 2.401399999999999924e-01
6.881118881118881703e+00 2.366800000000000015e-01
7.048951048951049181e+00 2.356999999999999929e-01
7.216783216783216659e+00 2.346300000000000052e-01
7.384615384615385025e+00 2.334600000000000009e-01
7.552447552447552503e+00 2.312700000000000033e-01
7.720279720279720870e+00 2.289299999999999946e-01
7.888111888111888348e+00 2.289799999999999891e-01
8.055944055944056714e+00 2.290699999999999958e-01
8.223776223776223304e+00 2.261499999999999899e-01
8.391608391608391671e+00 2.239500000000000102e-01
8.559440559440560037e+00 2.243999999999999884e-01
8.727272727272728403e+00 2.255099999999999882e-01
8.895104895104894993e+00 2.252500000000000058e-01
9.062937062937063359e+00 2.230300000000000060e-01
9.230769230769231726e+00 2.214299999999999879e-01
9.398601398601398316e+00 2.224200000000000066e-01
9.566433566433566682e+00 2.214800000000000102e-01
9.734265734265735048e+00 2.227500000000000036e-01
9.902097902097901638e+00 2.214200000000000057e-01
1.006993006993007000e+01 2.204399999999999971e-01
1.023776223776223837e+01 2.190799999999999970e-01
1.040559440559440674e+01 2.165600000000000025e-01
1.057342657342657333e+01 2.147499999999999964e-01
1.074125874125874169e+01 2.141399999999999970e-01
1.090909090909091006e+01 2.133899999999999963e-01
1.107692307692307665e+01 2.131200000000000039e-01
1.124475524475524502e+01 2.132100000000000106e-01
1.141258741258741338e+01 2.115900000000000003e-01
1.158041958041958175e+01 2.099300000000000055e-01
1.174825174825174834e+01 2.100799999999999890e-01
1.191608391608391671e+01 2.123500000000000110e-01
1.208391608391608507e+01 2.124600000000000100e-01
1.225174825174825166e+01 2.135100000000000053e-01
1.241958041958042003e+01 2.156200000000000061e-01
1.258741258741258839e+01 2.160499999999999921e-01
1.275524475524475498e+01 2.178100000000000036e-01
1.292307692307692335e+01 2.197699999999999931e-01
1.309090909090909172e+01 2.207000000000000073e-01
1.325874125874126008e+01 2.219399999999999984e-01
1.342657342657342667e+01 2.242399999999999949e-01
1.359440559440559504e+01 2.250600000000000100e-01
1.376223776223776341e+01 2.254599999999999937e-01
1.393006993006993000e+01 2.266700000000000104e-01
1.409790209790209836e+01 2.268300000000000038e-01
1.426573426573426673e+01 2.295599999999999863e-01
1.443356643356643332e+01 2.308199999999999974e-01
1.460139860139860168e+01 2.302400000000000002e-01
1.476923076923077005e+01 2.312500000000000111e-01
1.493706293706293842e+01 2.314900000000000013e-01
1.510489510489510501e+01 2.340599999999999903e-01
1.527272727272727337e+01 2.357599999999999973e-01
1.544055944055944174e+01 2.362799999999999900e-01
1.560839160839160833e+01 2.364499999999999935e-01
1.577622377622377670e+01 2.398500000000000076e-01
1.594405594405594506e+01 2.411000000000000087e-01
1.611188811188811343e+01 2.411500000000000032e-01
1.627972027972028002e+01 2.433299999999999907e-01
1.644755244755244661e+01 2.467300000000000049e-01
1.661538461538461675e+01 2.491500000000000103e-01
1.678321678321678334e+01 2.497900000000000120e-01
1.695104895104895348e+01 2.528799999999999937e-01
1.711888111888112007e+01 2.564000000000000168e-01
1.728671328671328666e+01 2.597800000000000109e-01
1.745454545454545681e+01 2.643900000000000139e-01
1.762237762237762340e+01 2.677100000000000035e-01
1.779020979020978999e+01 2.693099999999999938e-01
1.795804195804196013e+01 2.695799999999999863e-01
1.812587412587412672e+01 2.738900000000000223e-01
1.829370629370629331e+01 2.788599999999999968e-01
1.846153846153846345e+01 2.827700000000000213e-01
1.862937062937063004e+01 2.859300000000000175e-01
1.879720279720279663e+01 2.885400000000000187e-01
1.896503496503496677e+01 2.902699999999999725e-01
1.913286713286713336e+01 2.928999999999999937e-01
1.930069930069929995e+01 2.959999999999999853e-01
1.946853146853147010e+01 2.983600000000000141e-01
1.963636363636363669e+01 3.034200000000000230e-01
1.980419580419580328e+01 3.081300000000000150e-01
1.997202797202797342e+01 3.127699999999999925e-01
2.013986013986014001e+01 3.167200000000000015e-01
2.030769230769231015e+01 3.207699999999999996e-01
2.047552447552447674e+01 3.241800000000000237e-01
2.064335664335664333e+01 3.251399999999999846e-01
2.081118881118881347e+01 3.298099999999999921e-01
2.097902097902098006e+01 3.341199999999999726e-01
2.114685314685314665e+01 3.383300000000000196e-01
2.131468531468531680e+01 3.426500000000000101e-01
2.148251748251748339e+01 3.477199999999999736e-01
2.165034965034964998e+01 3.516400000000000081e-01
2.181818181818182012e+01 3.563600000000000101e-01
2.198601398601398671e+01 3.598100000000000187e-01
2.215384615384615330e+01 3.644700000000000162e-01
2.232167832167832344e+01 3.694399999999999906e-01
2.248951048951049003e+01 3.750800000000000245e-01
2.265734265734265662e+01 3.801899999999999724e-01
2.282517482517482676e+01 3.836899999999999755e-01
2.299300699300699335e+01 3.889000000000000234e-01
2.316083916083916350e+01 3.920600000000000196e-01
2.332867132867133009e+01 3.986700000000000244e-01
2.349650349650349668e+01 4.045300000000000007e-01
2.366433566433566682e+01 4.081600000000000228e-01
2.383216783216783341e+01 4.105599999999999805e-01
2.400000000000000000e+01 4.130300000000000082e-01


==> DataFiguresOld/ConsRejectIOCS.txt <==
0.000000000000000000e+00 3.309260120986504035e+02
2.500000000000000000e-01 3.099488134015821288e+02
5.000000000000000000e-01 2.919683573755234534e+02
7.500000000000000000e-01 2.709911586784550650e+02
1.000000000000000000e+00 2.534388087482550134e+02
1.250000000000000000e+00 2.401675197766402903e+02
1.500000000000000000e+00 2.238994881340157690e+02
1.750000000000000000e+00 2.050628199162400733e+02
2.000000000000000000e+00 1.913634248487668401e+02
2.250000000000000000e+00 1.802326663564448381e+02
2.500000000000000000e+00 1.648208469055374508e+02
2.750000000000000000e+00 1.566868310842252185e+02
3.000000000000000000e+00 1.395625872498836770e+02
3.250000000000000000e+00 1.327128897161470604e+02
3.500000000000000000e+00 1.247259190321079387e+02
3.750000000000000000e+00 1.153075849232201051e+02
4.000000000000000000e+00 1.041768264308981031e+02
4.250000000000000000e+00 9.390228013029314980e+01
4.500000000000000000e+00 9.719311307584922588e+01
4.750000000000000000e+00 1.120558399255467634e+02
5.000000000000000000e+00 1.193466728711028395e+02
5.250000000000000000e+00 1.126440204746393761e+02
5.500000000000000000e+00 1.546505351326198365e+02
5.750000000000000000e+00 2.223694741740344512e+02
6.000000000000000000e+00 2.959478827361563731e+02
6.250000000000000000e+00 3.770981852024196996e+02
6.500000000000000000e+00 4.799609120521172372e+02
6.750000000000000000e+00 5.548236389018147747e+02
7.000000000000000000e+00 6.416863657515123123e+02
7.250000000000000000e+00 6.466896230805025425e+02
7.500000000000000000e+00 6.485490926012098498e+02
7.750000000000000000e+00 6.491242438343415415e+02
8.000000000000000000e+00 6.482680316426244644e+02
8.250000000000000000e+00 6.461275011633317717e+02
8.500000000000000000e+00 6.484150767798976176e+02
8.750000000000000000e+00 6.471307584923220020e+02
9.000000000000000000e+00 6.494183341088878478e+02
9.250000000000000000e+00 6.485621219171707708e+02
9.500000000000000000e+00 6.481340158213122322e+02
9.750000000000000000e+00 6.499934853420195395e+02
1.000000000000000000e+01 6.487091670544439239e+02
1.025000000000000000e+01 6.478529548627268468e+02
1.050000000000000000e+01 6.478529548627268468e+02
1.075000000000000000e+01 6.469967426710097698e+02
1.100000000000000000e+01 6.465686365751512312e+02
1.125000000000000000e+01 6.461405304792926927e+02
1.150000000000000000e+01 5.937124243834341542e+02
1.175000000000000000e+01 6.052843182875756156e+02
1.200000000000000000e+01 5.928562121917170771e+02
1.225000000000000000e+01 5.768562121917170771e+02
1.250000000000000000e+01 5.728562121917170771e+02
1.275000000000000000e+01 5.608562121917170771e+02
1.300000000000000000e+01 5.164281060958585385e+02
1.325000000000000000e+01 5.244281060958585385e+02
1.350000000000000000e+01 4.964281060958585385e+02
1.375000000000000000e+01 5.204281060958585385e+02
1.400000000000000000e+01 4.804281060958585385e+02
1.425000000000000000e+01 4.560000000000000000e+02
1.450000000000000000e+01 4.440000000000000000e+02
1.475000000000000000e+01 4.720000000000000000e+02
1.500000000000000000e+01 5.000000000000000000e+02
1.525000000000000000e+01 4.920000000000000000e+02
1.550000000000000000e+01 4.800000000000000000e+02
1.575000000000000000e+01 4.960000000000000000e+02
1.600000000000000000e+01 5.480000000000000000e+02
1.625000000000000000e+01 6.000000000000000000e+02
1.650000000000000000e+01 6.240000000000000000e+02
1.675000000000000000e+01 5.840000000000000000e+02
1.700000000000000000e+01 6.120000000000000000e+02
1.725000000000000000e+01 6.040000000000000000e+02
1.750000000000000000e+01 6.040000000000000000e+02
1.775000000000000000e+01 6.440000000000000000e+02
1.800000000000000000e+01 6.480000000000000000e+02
1.825000000000000000e+01 6.480000000000000000e+02
1.850000000000000000e+01 6.480000000000000000e+02
1.875000000000000000e+01 6.480000000000000000e+02
1.900000000000000000e+01 6.480000000000000000e+02
1.925000000000000000e+01 6.480000000000000000e+02
1.950000000000000000e+01 6.240000000000000000e+02
1.975000000000000000e+01 6.080000000000000000e+02
2.000000000000000000e+01 5.480000000000000000e+02
2.025000000000000000e+01 5.200000000000000000e+02
2.050000000000000000e+01 4.920000000000000000e+02
2.075000000000000000e+01 5.080000000000000000e+02
2.100000000000000000e+01 5.080000000000000000e+02
2.125000000000000000e+01 4.720000000000000000e+02
2.150000000000000000e+01 4.960000000000000000e+02
2.175000000000000000e+01 5.240000000000000000e+02
2.200000000000000000e+01 5.200000000000000000e+02
2.225000000000000000e+01 4.920000000000000000e+02
2.250000000000000000e+01 4.920000000000000000e+02
2.275000000000000000e+01 4.440000000000000000e+02
2.300000000000000000e+01 4.680000000000000000e+02
2.325000000000000000e+01 4.480000000000000000e+02
2.350000000000000000e+01 4.200000000000000000e+02
2.375000000000000000e+01 4.120000000000000000e+02
2.400000000000000000e+01 3.720000000000000000e+02


==> DataFiguresOld/ConsRejectMCOT.txt <==
0.000000000000000000e+00 3.309260120986504035e+02
2.500000000000000000e-01 3.099488134015821288e+02
5.000000000000000000e-01 2.919683573755234534e+02
7.500000000000000000e-01 2.709911586784550650e+02
1.000000000000000000e+00 2.534388087482550134e+02
1.250000000000000000e+00 2.401675197766402903e+02
1.500000000000000000e+00 2.238994881340157690e+02
1.750000000000000000e+00 2.050628199162400733e+02
2.000000000000000000e+00 1.913634248487668401e+02
2.250000000000000000e+00 1.802326663564448381e+02
2.500000000000000000e+00 1.648208469055374508e+02
2.750000000000000000e+00 1.566868310842252185e+02
3.000000000000000000e+00 1.395625872498836770e+02
3.250000000000000000e+00 1.327128897161470604e+02
3.500000000000000000e+00 1.247259190321079387e+02
3.750000000000000000e+00 1.153075849232201051e+02
4.000000000000000000e+00 1.041768264308981031e+02
4.250000000000000000e+00 9.390228013029314980e+01
4.500000000000000000e+00 9.719311307584922588e+01
4.750000000000000000e+00 1.080558399255467634e+02
5.000000000000000000e+00 1.153466728711028395e+02
5.250000000000000000e+00 1.126440204746393761e+02
5.500000000000000000e+00 1.386505351326198365e+02
5.750000000000000000e+00 2.063694741740344512e+02
6.000000000000000000e+00 2.639478827361563731e+02
6.250000000000000000e+00 3.610981852024196996e+02
6.500000000000000000e+00 4.519609120521172372e+02
6.750000000000000000e+00 5.228236389018147747e+02
7.000000000000000000e+00 5.936863657515123123e+02
7.250000000000000000e+00 6.466896230805025425e+02
7.500000000000000000e+00 6.405490926012098498e+02
7.750000000000000000e+00 6.291242438343415415e+02
8.000000000000000000e+00 6.482680316426244644e+02
8.250000000000000000e+00 6.381275011633317717e+02
8.500000000000000000e+00 6.484150767798976176e+02
8.750000000000000000e+00 6.311307584923220020e+02
9.000000000000000000e+00 6.494183341088878478e+02
9.250000000000000000e+00 6.485621219171707708e+02
9.500000000000000000e+00 6.441340158213122322e+02
9.750000000000000000e+00 6.459934853420195395e+02
1.000000000000000000e+01 6.487091670544439239e+02
1.025000000000000000e+01 6.478529548627268468e+02
1.050000000000000000e+01 6.438529548627268468e+02
1.075000000000000000e+01 6.469967426710097698e+02
1.100000000000000000e+01 6.465686365751512312e+02
1.125000000000000000e+01 6.461405304792926927e+02
1.150000000000000000e+01 6.497124243834341542e+02
1.175000000000000000e+01 6.492843182875756156e+02
1.200000000000000000e+01 6.488562121917170771e+02
1.225000000000000000e+01 6.328562121917170771e+02
1.250000000000000000e+01 6.488562121917170771e+02
1.275000000000000000e+01 6.128562121917170771e+02
1.300000000000000000e+01 5.924281060958585385e+02
1.325000000000000000e+01 5.964281060958585385e+02
1.350000000000000000e+01 5.924281060958585385e+02
1.375000000000000000e+01 5.964281060958585385e+02
1.400000000000000000e+01 5.524281060958585385e+02
1.425000000000000000e+01 5.000000000000000000e+02
1.450000000000000000e+01 4.760000000000000000e+02
1.475000000000000000e+01 4.840000000000000000e+02
1.500000000000000000e+01 5.000000000000000000e+02
1.525000000000000000e+01 4.880000000000000000e+02
1.550000000000000000e+01 5.120000000000000000e+02
1.575000000000000000e+01 5.040000000000000000e+02
1.600000000000000000e+01 5.560000000000000000e+02
1.625000000000000000e+01 6.160000000000000000e+02
1.650000000000000000e+01 6.320000000000000000e+02
1.675000000000000000e+01 5.840000000000000000e+02
1.700000000000000000e+01 5.960000000000000000e+02
1.725000000000000000e+01 5.800000000000000000e+02
1.750000000000000000e+01 6.000000000000000000e+02
1.775000000000000000e+01 6.320000000000000000e+02
1.800000000000000000e+01 6.240000000000000000e+02
1.825000000000000000e+01 6.480000000000000000e+02
1.850000000000000000e+01 6.480000000000000000e+02
1.875000000000000000e+01 6.400000000000000000e+02
1.900000000000000000e+01 6.480000000000000000e+02
1.925000000000000000e+01 6.480000000000000000e+02
1.950000000000000000e+01 6.480000000000000000e+02
1.975000000000000000e+01 6.360000000000000000e+02
2.000000000000000000e+01 5.880000000000000000e+02
2.025000000000000000e+01 5.360000000000000000e+02
2.050000000000000000e+01 5.240000000000000000e+02
2.075000000000000000e+01 5.200000000000000000e+02
2.100000000000000000e+01 5.480000000000000000e+02
2.125000000000000000e+01 5.640000000000000000e+02
2.150000000000000000e+01 5.400000000000000000e+02
2.175000000000000000e+01 5.440000000000000000e+02
2.200000000000000000e+01 5.360000000000000000e+02
2.225000000000000000e+01 5.000000000000000000e+02
2.250000000000000000e+01 5.160000000000000000e+02
2.275000000000000000e+01 4.960000000000000000e+02
2.300000000000000000e+01 4.840000000000000000e+02
2.325000000000000000e+01 4.880000000000000000e+02
2.350000000000000000e+01 4.560000000000000000e+02
2.375000000000000000e+01 4.320000000000000000e+02
2.400000000000000000e+01 3.960000000000000000e+02


==> DataFiguresOld/ListeMCOT.txt <==
1.010000000000000000e+02 1.057501077651977539e+00
1.210000000000000000e+02 1.352507591247558594e+00
1.510000000000000000e+02 2.259567260742187500e+00
2.010000000000000000e+02 4.754828214645385742e+00
2.510000000000000000e+02 9.278329610824584961e+00
3.010000000000000000e+02 1.519728684425354004e+01
3.510000000000000000e+02 2.345988512039184570e+01
4.010000000000000000e+02 3.335114145278930664e+01
4.510000000000000000e+02 4.875458359718322754e+01
5.010000000000000000e+02 6.381746578216552734e+01
5.510000000000000000e+02 8.545365691184997559e+01
6.010000000000000000e+02 1.080904936790466309e+02


==> DataFiguresOld/ListePDMP.txt <==
1.010000000000000000e+02 1.629063794612884521e+02 6.053083504202292353e+00
1.210000000000000000e+02 1.648751724481582528e+02 9.615217147548834831e+00
1.510000000000000000e+02 1.667161708354950065e+02 1.042961126277520378e+01
2.010000000000000000e+02 1.975762249708175773e+02 1.058902097847212964e+01
2.510000000000000000e+02 2.178712867498397827e+02 6.944029733887400191e+00
3.010000000000000000e+02 2.360702560186386165e+02 1.139147191671163384e+01
3.510000000000000000e+02 2.505705833673477230e+02 1.500650508008419237e+01
4.010000000000000000e+02 2.668044802904129256e+02 1.398573089217207510e+01
4.510000000000000000e+02 2.837251373291015852e+02 1.917078507965569045e+01
5.010000000000000000e+02 2.936388807058334578e+02 1.416354311128168142e+01
5.510000000000000000e+02 3.265784497737884635e+02 2.287772825916096409e+01
6.010000000000000000e+02 3.323348264694213867e+02 2.651749285681187018e+01


==> DataFiguresOld/Signal.txt <==
0.000000000000000000e+00 3.780100000000000127e-01
1.678321678321678390e-01 3.732603293152069734e-01
3.356643356643356779e-01 3.685812764682869780e-01
5.034965034965035446e-01 3.639728414592400818e-01
6.713286713286713558e-01 3.594350242880662849e-01
8.391608391608391671e-01 3.549678249547655318e-01
1.006993006993007089e+00 3.505712434593378779e-01
1.174825174825174789e+00 3.462452798017833233e-01
1.342657342657342712e+00 3.419899339821018125e-01
1.510489510489510634e+00 3.378052060002934009e-01
1.678321678321678334e+00 3.336910958563580887e-01
1.846153846153846256e+00 3.296476035502958757e-01
2.013986013986014179e+00 3.256747290821067065e-01
2.181818181818182101e+00 3.217724724517906365e-01
2.349650349650349579e+00 3.179408336593476658e-01
2.517482517482517501e+00 3.141798127047777944e-01
2.685314685314685423e+00 3.104894095880809113e-01
2.853146853146853346e+00 3.068696243092571829e-01
3.020979020979021268e+00 3.033204568683065538e-01
3.188811188811188746e+00 2.998419072652289685e-01
3.356643356643356668e+00 2.964339755000244825e-01
3.524475524475524590e+00 2.930966615726930957e-01
3.692307692307692513e+00 2.898299654832346972e-01
3.860139860139860435e+00 2.866338872316495090e-01
4.027972027972028357e+00 2.835084268179373090e-01
4.195804195804195835e+00 2.804535842420982639e-01
4.363636363636364202e+00 2.774693595041322625e-01
4.531468531468531680e+00 2.745557526040393048e-01
4.699300699300699158e+00 2.717127635418195020e-01
4.867132867132867524e+00 2.689403923174727429e-01
5.034965034965035002e+00 2.662386389309990831e-01
5.202797202797203369e+00 2.636075033823985225e-01
5.370629370629370847e+00 2.610469856716710058e-01
5.538461538461538325e+00 2.585570857988166438e-01
5.706293706293706691e+00 2.561378037638352145e-01
5.874125874125874169e+00 2.537891395667269956e-01
6.041958041958042536e+00 2.515110932074918204e-01
6.209790209790210014e+00 2.493036646861297445e-01
6.377622377622377492e+00 2.471668540026407401e-01
6.545454545454545858e+00 2.451006611570248073e-01
6.713286713286713336e+00 2.431050861492819737e-01
6.881118881118881703e+00 2.411801289794122116e-01
7.048951048951049181e+00 2.393257896474155488e-01
7.216783216783216659e+00 2.375420681532919853e-01
7.384615384615385025e+00 2.358289644970414378e-01
7.552447552447552503e+00 2.341864786786640173e-01
7.720279720279720870e+00 2.326146106981596962e-01
7.888111888111888348e+00 2.311133605555284187e-01
8.055944055944056714e+00 2.296827282507702406e-01
8.223776223776223304e+00 2.283227137838851339e-01
8.391608391608391671e+00 2.270333171548731266e-01
8.559440559440560037e+00 2.258145383637341908e-01
8.727272727272728403e+00 2.246663774104683542e-01
8.895104895104894993e+00 2.235888342950755892e-01
9.062937062937063359e+00 2.225819090175558956e-01
9.230769230769231726e+00 2.216456015779093014e-01
9.398601398601398316e+00 2.207799119761357787e-01
9.566433566433566682e+00 2.199848402122353552e-01
9.734265734265735048e+00 2.192603862862079755e-01
9.902097902097901638e+00 2.186065501980537507e-01
1.006993006993007000e+01 2.180233319477725418e-01
1.023776223776223837e+01 2.175107315353644044e-01
1.040559440559440674e+01 2.170687489608293941e-01
1.057342657342657333e+01 2.166973842241674553e-01
1.074125874125874169e+01 2.163966373253786157e-01
1.090909090909091006e+01 2.161665082644628200e-01
1.107692307692307665e+01 2.160069970414201512e-01
1.124475524475524502e+01 2.159181036562505540e-01
1.141258741258741338e+01 2.158998281089540006e-01
1.158041958041958175e+01 2.159521703995305741e-01
1.174825174825174834e+01 2.160751305279801915e-01
1.191608391608391671e+01 2.162687084943029081e-01
1.208391608391608507e+01 2.165329042984986962e-01
1.225174825174825166e+01 2.168677179405676114e-01
1.241958041958042003e+01 2.172731494205095704e-01
1.258741258741258839e+01 2.177491987383246008e-01
1.275524475524475498e+01 2.182958658940127583e-01
1.292307692307692335e+01 2.189131508875739873e-01
1.309090909090909172e+01 2.196010537190082601e-01
1.325874125874126008e+01 2.203595743883156322e-01
1.342657342657342667e+01 2.211887128954961312e-01
1.359440559440559504e+01 2.220884692405496463e-01
1.376223776223776341e+01 2.230588434234762885e-01
1.393006993006993000e+01 2.240998354442760021e-01
1.409790209790209836e+01 2.252114453029488150e-01
1.426573426573426673e+01 2.263936729994946995e-01
1.443356643356643332e+01 2.276465185339136554e-01
1.460139860139860168e+01 2.289699819062057107e-01
1.476923076923077005e+01 2.303640631163708097e-01
1.493706293706293842e+01 2.318287621644090080e-01
1.510489510489510501e+01 2.333640790503203055e-01
1.527272727272727337e+01 2.349700137741047024e-01
1.544055944055944174e+01 2.366465663357621985e-01
1.560839160839160833e+01 2.383937367352926828e-01
1.577622377622377670e+01 2.402115249726963220e-01
1.594405594405594506e+01 2.420999310479730049e-01
1.611188811188811343e+01 2.440589549611227871e-01
1.627972027972028002e+01 2.460885967121456686e-01
1.644755244755244661e+01 2.481888563010415938e-01
1.661538461538461675e+01 2.503597337278106738e-01
1.678321678321678334e+01 2.526012289924527421e-01
1.695104895104895348e+01 2.549133420949680207e-01
1.711888111888112007e+01 2.572960730353562320e-01
1.728671328671328666e+01 2.597494218136176536e-01
1.745454545454545681e+01 2.622733884297521190e-01
1.762237762237762340e+01 2.648679728837596281e-01
1.779020979020978999e+01 2.675331751756402365e-01
1.795804195804196013e+01 2.702689953053939442e-01
1.812587412587412672e+01 2.730754332730206957e-01
1.829370629370629331e+01 2.759524890785205464e-01
1.846153846153846345e+01 2.789001627218934964e-01
1.862937062937063004e+01 2.819184542031395457e-01
1.879720279720279663e+01 2.850073635222586388e-01
1.896503496503496677e+01 2.881668906792508311e-01
1.913286713286713336e+01 2.913970356741161227e-01
1.930069930069929995e+01 2.946977985068544026e-01
1.946853146853147010e+01 2.980691791774658927e-01
1.963636363636363669e+01 3.015111776859504267e-01
1.980419580419580328e+01 3.050237940323079489e-01
1.997202797202797342e+01 3.086070282165386813e-01
2.013986013986014001e+01 3.122608802386424576e-01
2.030769230769231015e+01 3.159853500986193331e-01
2.047552447552447674e+01 3.197804377964691969e-01
2.064335664335664333e+01 3.236461433321922709e-01
2.081118881118881347e+01 3.275824667057883333e-01
2.097902097902098006e+01 3.315894079172574949e-01
2.114685314685314665e+01 3.356669669665997557e-01
2.131468531468531680e+01 3.398151438538152269e-01
2.148251748251748339e+01 3.440339385789035753e-01
2.165034965034964998e+01 3.483233511418651340e-01
2.181818181818182012e+01 3.526833815426996810e-01
2.198601398601398671e+01 3.571140297814073272e-01
2.215384615384615330e+01 3.616152958579880727e-01
2.232167832167832344e+01 3.661871797724420285e-01
2.248951048951049003e+01 3.708296815247689726e-01
2.265734265734265662e+01 3.755428011149689049e-01
2.282517482517482676e+01 3.803265385430420475e-01
2.299300699300699335e+01 3.851808938089881784e-01
2.316083916083916350e+01 3.901058669128075196e-01
2.332867132867133009e+01 3.951014578544998490e-01
2.349650349650349668e+01 4.001676666340651667e-01
2.366433566433566682e+01 4.053044932515038057e-01
2.383216783216783341e+01 4.105119377068152109e-01
2.400000000000000000e+01 4.157899999999999374e-01


==> DataFiguresOld/rNom.txt <==
0.000000000000000000e+00 3.780100000000000127e-01
1.678321678321678390e-01 3.852200000000000069e-01
3.356643356643356779e-01 3.782300000000000106e-01
5.034965034965035446e-01 3.691400000000000237e-01
6.713286713286713558e-01 3.574399999999999800e-01
8.391608391608391671e-01 3.463899999999999757e-01
1.006993006993007089e+00 3.349199999999999955e-01
1.174825174825174789e+00 3.223300000000000054e-01
1.342657342657342712e+00 3.089899999999999869e-01
1.510489510489510634e+00 2.955499999999999794e-01
1.678321678321678334e+00 2.819999999999999729e-01
1.846153846153846256e+00 2.683400000000000230e-01
2.013986013986014179e+00 2.531300000000000217e-01
2.181818181818182101e+00 2.383000000000000118e-01
2.349650349650349579e+00 2.230499999999999983e-01
2.517482517482517501e+00 2.075700000000000045e-01
2.685314685314685423e+00 1.915100000000000136e-01
2.853146853146853346e+00 1.764000000000000012e-01
3.020979020979021268e+00 1.484000000000000041e-01
3.188811188811188746e+00 1.379799999999999915e-01
3.356643356643356668e+00 1.341600000000000015e-01
3.524475524475524590e+00 1.320399999999999907e-01
3.692307692307692513e+00 1.302399999999999947e-01
3.860139860139860435e+00 1.288600000000000023e-01
4.027972027972028357e+00 1.282099999999999906e-01
4.195804195804195835e+00 1.272000000000000075e-01
4.363636363636364202e+00 1.271200000000000108e-01
4.531468531468531680e+00 1.269399999999999973e-01
4.699300699300699158e+00 1.265300000000000036e-01
4.867132867132867524e+00 1.272600000000000120e-01
5.034965034965035002e+00 1.277300000000000102e-01
5.202797202797203369e+00 1.280699999999999894e-01
5.370629370629370847e+00 1.288499999999999923e-01
5.538461538461538325e+00 1.301299999999999957e-01
5.706293706293706691e+00 1.314099999999999990e-01
5.874125874125874169e+00 1.325900000000000134e-01
6.041958041958042536e+00 1.342700000000000005e-01
6.209790209790210014e+00 1.360899999999999888e-01
6.377622377622377492e+00 1.378199999999999981e-01
6.545454545454545858e+00 1.397100000000000009e-01
6.713286713286713336e+00 1.424300000000000010e-01
6.881118881118881703e+00 1.441800000000000026e-01
7.048951048951049181e+00 1.470299999999999940e-01
7.216783216783216659e+00 1.495400000000000063e-01
7.384615384615385025e+00 1.522600000000000064e-01
7.552447552447552503e+00 1.555700000000000138e-01
7.720279720279720870e+00 1.582300000000000095e-01
7.888111888111888348e+00 1.615199999999999969e-01
8.055944055944056714e+00 1.649599999999999955e-01
8.223776223776223304e+00 1.693699999999999928e-01
8.391608391608391671e+00 1.753599999999999881e-01
8.559440559440560037e+00 1.820400000000000074e-01
8.727272727272728403e+00 1.866299999999999903e-01
8.895104895104894993e+00 1.903199999999999892e-01
9.062937062937063359e+00 1.938600000000000045e-01
9.230769230769231726e+00 1.975699999999999956e-01
9.398601398601398316e+00 2.018000000000000071e-01
9.566433566433566682e+00 2.064900000000000069e-01
9.734265734265735048e+00 2.116099999999999925e-01
9.902097902097901638e+00 2.167499999999999982e-01
1.006993006993007000e+01 2.213700000000000112e-01
1.023776223776223837e+01 2.266799999999999926e-01
1.040559440559440674e+01 2.343600000000000128e-01
1.057342657342657333e+01 2.488900000000000001e-01
1.074125874125874169e+01 2.609099999999999753e-01
1.090909090909091006e+01 2.705699999999999772e-01
1.107692307692307665e+01 2.833899999999999753e-01
1.124475524475524502e+01 2.977899999999999991e-01
1.141258741258741338e+01 3.138699999999999823e-01
1.158041958041958175e+01 3.322100000000000053e-01
1.174825174825174834e+01 3.532799999999999829e-01
1.191608391608391671e+01 3.770600000000000063e-01
1.208391608391608507e+01 4.017700000000000160e-01
1.225174825174825166e+01 4.281900000000000150e-01
1.241958041958042003e+01 4.652800000000000269e-01
1.258741258741258839e+01 4.901499999999999746e-01
1.275524475524475498e+01 5.048799999999999955e-01
1.292307692307692335e+01 5.146300000000000319e-01
1.309090909090909172e+01 5.178599999999999870e-01
1.325874125874126008e+01 5.181200000000000250e-01
1.342657342657342667e+01 5.189799999999999969e-01
1.359440559440559504e+01 5.184600000000000319e-01
1.376223776223776341e+01 5.174900000000000055e-01
1.393006993006993000e+01 5.099900000000000544e-01
1.409790209790209836e+01 5.039500000000000091e-01
1.426573426573426673e+01 4.991499999999999826e-01
1.443356643356643332e+01 4.902500000000000191e-01
1.460139860139860168e+01 4.806199999999999917e-01
1.476923076923077005e+01 4.675300000000000011e-01
1.493706293706293842e+01 4.548699999999999966e-01
1.510489510489510501e+01 4.403599999999999737e-01
1.527272727272727337e+01 4.227699999999999791e-01
1.544055944055944174e+01 4.036699999999999733e-01
1.560839160839160833e+01 3.772400000000000198e-01
1.577622377622377670e+01 3.456799999999999873e-01
1.594405594405594506e+01 3.128900000000000015e-01
1.611188811188811343e+01 2.871199999999999863e-01
1.627972027972028002e+01 2.746600000000000152e-01
1.644755244755244661e+01 2.661600000000000077e-01
1.661538461538461675e+01 2.621499999999999941e-01
1.678321678321678334e+01 2.612400000000000277e-01
1.695104895104895348e+01 2.582099999999999951e-01
1.711888111888112007e+01 2.564799999999999858e-01
1.728671328671328666e+01 2.515200000000000213e-01
1.745454545454545681e+01 2.436599999999999877e-01
1.762237762237762340e+01 2.369799999999999962e-01
1.779020979020978999e+01 2.339100000000000068e-01
1.795804195804196013e+01 2.317899999999999960e-01
1.812587412587412672e+01 2.308300000000000074e-01
1.829370629370629331e+01 2.323500000000000010e-01
1.846153846153846345e+01 2.341199999999999948e-01
1.862937062937063004e+01 2.335000000000000131e-01
1.879720279720279663e+01 2.323300000000000087e-01
1.896503496503496677e+01 2.327100000000000002e-01
1.913286713286713336e+01 2.349499999999999922e-01
1.930069930069929995e+01 2.364600000000000035e-01
1.946853146853147010e+01 2.359199999999999908e-01
1.963636363636363669e+01 2.328800000000000037e-01
1.980419580419580328e+01 2.303499999999999992e-01
1.997202797202797342e+01 2.299499999999999877e-01
2.013986013986014001e+01 2.298199999999999965e-01
2.030769230769231015e+01 2.306499999999999939e-01
2.047552447552447674e+01 2.326600000000000057e-01
2.064335664335664333e+01 2.388500000000000068e-01
2.081118881118881347e+01 2.531300000000000217e-01
2.097902097902098006e+01 2.608599999999999808e-01
2.114685314685314665e+01 2.690899999999999959e-01
2.131468531468531680e+01 2.786100000000000243e-01
2.148251748251748339e+01 2.854700000000000015e-01
2.165034965034964998e+01 2.913899999999999824e-01
2.181818181818182012e+01 2.994299999999999740e-01
2.198601398601398671e+01 3.092699999999999894e-01
2.215384615384615330e+01 3.179600000000000204e-01
2.232167832167832344e+01 3.260299999999999865e-01
2.248951048951049003e+01 3.332300000000000262e-01
2.265734265734265662e+01 3.459300000000000153e-01
2.282517482517482676e+01 3.648100000000000231e-01
2.299300699300699335e+01 3.806300000000000239e-01
2.316083916083916350e+01 3.913699999999999957e-01
2.332867132867133009e+01 4.038700000000000068e-01
2.349650349650349668e+01 4.148899999999999810e-01
2.366433566433566682e+01 4.198299999999999810e-01
2.383216783216783341e+01 4.202199999999999824e-01
2.400000000000000000e+01 4.157899999999999929e-01

